Array Size Reduction for High-Rank LOS MIMO ULAs

In this paper we propose an extended LOS MIMO channel model, which considers an additional phase shifting term in the transmission path, and which provides the potential to improve channel conditioning significantly. We show that this phase shifting can, for example, be achieved by adding a dielectric material between the transmitting and receiving antennas, where the phase shift is dependent on the distance the waves travel in the medium. Using that distance as a design parameter we demonstrate that the optimal spacing between antenna elements of uniform linear arrays, achieving full spatial multiplexing, can be reduced compared with the well-known spacing criterion from previous investigations.

==> WCL 15arxiv/figures/external/3antennaOptimization_contourtmp0.dat <==
2.5e-1 2.5e-1 4.12e-1 4.12e-1
2.5e-1 2.77e-1 3.41e-1 3.41e-1
2.5e-1 3.05e-1 2.88e-1 2.88e-1
2.5e-1 3.32e-1 2.52e-1 2.52e-1
2.5e-1 3.59e-1 2.21e-1 2.21e-1
2.5e-1 3.86e-1 2.02e-1 2.02e-1
2.5e-1 4.14e-1 1.91e-1 1.91e-1
2.5e-1 4.41e-1 1.89e-1 1.89e-1
2.5e-1 4.68e-1 1.92e-1 1.92e-1
2.5e-1 4.95e-1 1.99e-1 1.99e-1
2.5e-1 5.23e-1 2.08e-1 2.08e-1
2.5e-1 5.5e-1 2.18e-1 2.18e-1
2.5e-1 5.77e-1 2.28e-1 2.28e-1
2.5e-1 6.05e-1 2.38e-1 2.38e-1
2.5e-1 6.32e-1 2.3e-1 2.3e-1
2.5e-1 6.59e-1 1.72e-1 1.72e-1
2.5e-1 6.86e-1 1.22e-1 1.22e-1
2.5e-1 7.14e-1 8.1e-2 8.1e-2
2.5e-1 7.41e-1 4.9e-2 4.9e-2
2.5e-1 7.68e-1 2.4e-2 2.4e-2
2.5e-1 7.95e-1 8.0e-3 8.0e-3
2.5e-1 8.23e-1 1.0e-3 1.0e-3
2.5e-1 8.5e-1 2.0e-3 2.0e-3
2.5e-1 8.77e-1 1.1e-2 1.1e-2
2.5e-1 9.05e-1 3.1e-2 3.1e-2
2.5e-1 9.32e-1 6.0e-2 6.0e-2
2.5e-1 9.59e-1 1.0e-1 1.0e-1
2.5e-1 9.86e-1 1.53e-1 1.53e-1
2.5e-1 1.014e0 2.19e-1 2.19e-1
2.5e-1 1.041e0 3.0e-1 3.0e-1
2.5e-1 1.068e0 3.96e-1 3.96e-1
2.5e-1 1.095e0 5.07e-1 5.07e-1
2.5e-1 1.123e0 6.25e-1 6.25e-1
2.5e-1 1.15e0 6.28e-1 6.28e-1
2.5e-1 1.177e0 5.89e-1 5.89e-1
2.5e-1 1.205e0 5.28e-1 5.28e-1
2.5e-1 1.232e0 4.58e-1 4.58e-1
2.5e-1 1.259e0 3.86e-1 3.86e-1
2.5e-1 1.286e0 3.22e-1 3.22e-1
2.5e-1 1.314e0 2.74e-1 2.74e-1
2.5e-1 1.341e0 2.41e-1 2.41e-1
2.5e-1 1.368e0 2.14e-1 2.14e-1
2.5e-1 1.395e0 1.97e-1 1.97e-1
2.5e-1 1.423e0 1.9e-1 1.9e-1
2.5e-1 1.45e0 1.89e-1 1.89e-1
2.5e-1 1.477e0 1.94e-1 1.94e-1
2.5e-1 1.505e0 2.01e-1 2.01e-1
2.5e-1 1.532e0 2.11e-1 2.11e-1
2.5e-1 1.559e0 2.22e-1 2.22e-1
2.5e-1 1.586e0 2.32e-1 2.32e-1
2.5e-1 1.614e0 2.42e-1 2.42e-1
2.5e-1 1.641e0 2.1e-1 2.1e-1
2.5e-1 1.668e0 1.55e-1 1.55e-1
2.5e-1 1.695e0 1.08e-1 1.08e-1
2.5e-1 1.723e0 6.9e-2 6.9e-2
2.5e-1 1.75e0 3.9e-2 3.9e-2

2.77e-1 2.5e-1 4.66e-1 4.66e-1
2.77e-1 2.77e-1 3.75e-1 3.75e-1
2.77e-1 3.05e-1 3.05e-1 3.05e-1
2.77e-1 3.32e-1 2.52e-1 2.52e-1
2.77e-1 3.59e-1 2.05e-1 2.05e-1
2.77e-1 3.86e-1 1.71e-1 1.71e-1
2.77e-1 4.14e-1 1.48e-1 1.48e-1
2.77e-1 4.41e-1 1.35e-1 1.35e-1
2.77e-1 4.68e-1 1.29e-1 1.29e-1
2.77e-1 4.95e-1 1.29e-1 1.29e-1
2.77e-1 5.23e-1 1.33e-1 1.33e-1
2.77e-1 5.5e-1 1.39e-1 1.39e-1
2.77e-1 5.77e-1 1.48e-1 1.48e-1
2.77e-1 6.05e-1 1.57e-1 1.57e-1
2.77e-1 6.32e-1 1.66e-1 1.66e-1
2.77e-1 6.59e-1 1.61e-1 1.61e-1
2.77e-1 6.86e-1 1.15e-1 1.15e-1
2.77e-1 7.14e-1 7.6e-2 7.6e-2
2.77e-1 7.41e-1 4.6e-2 4.6e-2
2.77e-1 7.68e-1 2.3e-2 2.3e-2
2.77e-1 7.95e-1 8.0e-3 8.0e-3
2.77e-1 8.23e-1 1.0e-3 1.0e-3
2.77e-1 8.5e-1 2.0e-3 2.0e-3
2.77e-1 8.77e-1 1.1e-2 1.1e-2
2.77e-1 9.05e-1 2.9e-2 2.9e-2
2.77e-1 9.32e-1 5.8e-2 5.8e-2
2.77e-1 9.59e-1 9.7e-2 9.7e-2
2.77e-1 9.86e-1 1.48e-1 1.48e-1
2.77e-1 1.014e0 2.14e-1 2.14e-1
2.77e-1 1.041e0 2.97e-1 2.97e-1
2.77e-1 1.068e0 4.0e-1 4.0e-1
2.77e-1 1.095e0 5.26e-1 5.26e-1
2.77e-1 1.123e0 6.78e-1 6.78e-1
2.77e-1 1.15e0 8.43e-1 8.43e-1
2.77e-1 1.177e0 8.09e-1 8.09e-1
2.77e-1 1.205e0 6.78e-1 6.78e-1
2.77e-1 1.232e0 5.41e-1 5.41e-1
2.77e-1 1.259e0 4.33e-1 4.33e-1
2.77e-1 1.286e0 3.49e-1 3.49e-1
2.77e-1 1.314e0 2.86e-1 2.86e-1
2.77e-1 1.341e0 2.35e-1 2.35e-1
2.77e-1 1.368e0 1.92e-1 1.92e-1
2.77e-1 1.395e0 1.62e-1 1.62e-1
2.77e-1 1.423e0 1.43e-1 1.43e-1
2.77e-1 1.45e0 1.32e-1 1.32e-1
2.77e-1 1.477e0 1.29e-1 1.29e-1
2.77e-1 1.505e0 1.3e-1 1.3e-1
2.77e-1 1.532e0 1.35e-1 1.35e-1
2.77e-1 1.559e0 1.42e-1 1.42e-1
2.77e-1 1.586e0 1.5e-1 1.5e-1
2.77e-1 1.614e0 1.6e-1 1.6e-1
2.77e-1 1.641e0 1.7e-1 1.7e-1
2.77e-1 1.668e0 1.45e-1 1.45e-1
2.77e-1 1.695e0 1.01e-1 1.01e-1
2.77e-1 1.723e0 6.5e-2 6.5e-2
2.77e-1 1.75e0 3.7e-2 3.7e-2

3.05e-1 2.5e-1 4.97e-1 4.97e-1
3.05e-1 2.77e-1 3.95e-1 3.95e-1
3.05e-1 3.05e-1 3.15e-1 3.15e-1
3.05e-1 3.32e-1 2.53e-1 2.53e-1
3.05e-1 3.59e-1 1.94e-1 1.94e-1
3.05e-1 3.86e-1 1.5e-1 1.5e-1
3.05e-1 4.14e-1 1.19e-1 1.19e-1
3.05e-1 4.41e-1 9.8e-2 9.8e-2
3.05e-1 4.68e-1 8.6e-2 8.6e-2
3.05e-1 4.95e-1 8.0e-2 8.0e-2
3.05e-1 5.23e-1 8.0e-2 8.0e-2
3.05e-1 5.5e-1 8.2e-2 8.2e-2
3.05e-1 5.77e-1 8.8e-2 8.8e-2
3.05e-1 6.05e-1 9.4e-2 9.4e-2
3.05e-1 6.32e-1 1.03e-1 1.03e-1
3.05e-1 6.59e-1 1.11e-1 1.11e-1
3.05e-1 6.86e-1 1.08e-1 1.08e-1
3.05e-1 7.14e-1 7.2e-2 7.2e-2
3.05e-1 7.41e-1 4.3e-2 4.3e-2
3.05e-1 7.68e-1 2.2e-2 2.2e-2
3.05e-1 7.95e-1 7.0e-3 7.0e-3
3.05e-1 8.23e-1 1.0e-3 1.0e-3
3.05e-1 8.5e-1 1.0e-3 1.0e-3
3.05e-1 8.77e-1 1.0e-2 1.0e-2
3.05e-1 9.05e-1 2.8e-2 2.8e-2
3.05e-1 9.32e-1 5.4e-2 5.4e-2
3.05e-1 9.59e-1 9.1e-2 9.1e-2
3.05e-1 9.86e-1 1.4e-1 1.4e-1
3.05e-1 1.014e0 2.02e-1 2.02e-1
3.05e-1 1.041e0 2.8e-1 2.8e-1
3.05e-1 1.068e0 3.77e-1 3.77e-1
3.05e-1 1.095e0 4.96e-1 4.96e-1
3.05e-1 1.123e0 6.42e-1 6.42e-1
3.05e-1 1.15e0 7.95e-1 7.95e-1
3.05e-1 1.177e0 8.71e-1 8.71e-1
3.05e-1 1.205e0 7.25e-1 7.25e-1
3.05e-1 1.232e0 5.78e-1 5.78e-1
3.05e-1 1.259e0 4.6e-1 4.6e-1
3.05e-1 1.286e0 3.66e-1 3.66e-1
3.05e-1 1.314e0 2.93e-1 2.93e-1
3.05e-1 1.341e0 2.32e-1 2.32e-1
3.05e-1 1.368e0 1.78e-1 1.78e-1
3.05e-1 1.395e0 1.38e-1 1.38e-1
3.05e-1 1.423e0 1.11e-1 1.11e-1
3.05e-1 1.45e0 9.3e-2 9.3e-2
3.05e-1 1.477e0 8.4e-2 8.4e-2
3.05e-1 1.505e0 8.0e-2 8.0e-2
3.05e-1 1.532e0 8.0e-2 8.0e-2
3.05e-1 1.559e0 8.4e-2 8.4e-2
3.05e-1 1.586e0 9.0e-2 9.0e-2
3.05e-1 1.614e0 9.7e-2 9.7e-2
3.05e-1 1.641e0 1.05e-1 1.05e-1
3.05e-1 1.668e0 1.15e-1 1.15e-1
3.05e-1 1.695e0 9.6e-2 9.6e-2
3.05e-1 1.723e0 6.2e-2 6.2e-2
3.05e-1 1.75e0 3.5e-2 3.5e-2

3.32e-1 2.5e-1 4.88e-1 4.88e-1
3.32e-1 2.77e-1 3.96e-1 3.96e-1
3.32e-1 3.05e-1 3.18e-1 3.18e-1
3.32e-1 3.32e-1 2.53e-1 2.53e-1
3.32e-1 3.59e-1 1.89e-1 1.89e-1
3.32e-1 3.86e-1 1.4e-1 1.4e-1
3.32e-1 4.14e-1 1.03e-1 1.03e-1
3.32e-1 4.41e-1 7.7e-2 7.7e-2
3.32e-1 4.68e-1 5.9e-2 5.9e-2
3.32e-1 4.95e-1 4.9e-2 4.9e-2
3.32e-1 5.23e-1 4.4e-2 4.4e-2
3.32e-1 5.5e-1 4.4e-2 4.4e-2
3.32e-1 5.77e-1 4.6e-2 4.6e-2
3.32e-1 6.05e-1 5.0e-2 5.0e-2
3.32e-1 6.32e-1 5.6e-2 5.6e-2
3.32e-1 6.59e-1 6.3e-2 6.3e-2
3.32e-1 6.86e-1 7.0e-2 7.0e-2
3.32e-1 7.14e-1 6.9e-2 6.9e-2
3.32e-1 7.41e-1 4.1e-2 4.1e-2
3.32e-1 7.68e-1 2.1e-2 2.1e-2
3.32e-1 7.95e-1 7.0e-3 7.0e-3
3.32e-1 8.23e-1 1.0e-3 1.0e-3
3.32e-1 8.5e-1 1.0e-3 1.0e-3
3.32e-1 8.77e-1 1.0e-2 1.0e-2
3.32e-1 9.05e-1 2.6e-2 2.6e-2
3.32e-1 9.32e-1 5.1e-2 5.1e-2
3.32e-1 9.59e-1 8.6e-2 8.6e-2
3.32e-1 9.86e-1 1.31e-1 1.31e-1
3.32e-1 1.014e0 1.88e-1 1.88e-1
3.32e-1 1.041e0 2.59e-1 2.59e-1
3.32e-1 1.068e0 3.46e-1 3.46e-1
3.32e-1 1.095e0 4.35e-1 4.35e-1
3.32e-1 1.123e0 5.04e-1 5.04e-1
3.32e-1 1.15e0 5.78e-1 5.78e-1
3.32e-1 1.177e0 6.39e-1 6.39e-1
3.32e-1 1.205e0 6.49e-1 6.49e-1
3.32e-1 1.232e0 5.55e-1 5.55e-1
3.32e-1 1.259e0 4.56e-1 4.56e-1
3.32e-1 1.286e0 3.68e-1 3.68e-1
3.32e-1 1.314e0 2.95e-1 2.95e-1
3.32e-1 1.341e0 2.31e-1 2.31e-1
3.32e-1 1.368e0 1.71e-1 1.71e-1
3.32e-1 1.395e0 1.26e-1 1.26e-1
3.32e-1 1.423e0 9.3e-2 9.3e-2
3.32e-1 1.45e0 7.0e-2 7.0e-2
3.32e-1 1.477e0 5.5e-2 5.5e-2
3.32e-1 1.505e0 4.7e-2 4.7e-2
3.32e-1 1.532e0 4.4e-2 4.4e-2
3.32e-1 1.559e0 4.4e-2 4.4e-2
3.32e-1 1.586e0 4.7e-2 4.7e-2
3.32e-1 1.614e0 5.2e-2 5.2e-2
3.32e-1 1.641e0 5.8e-2 5.8e-2
3.32e-1 1.668e0 6.5e-2 6.5e-2
3.32e-1 1.695e0 7.3e-2 7.3e-2
3.32e-1 1.723e0 5.9e-2 5.9e-2
3.32e-1 1.75e0 3.4e-2 3.4e-2

3.59e-1 2.5e-1 4.45e-1 4.45e-1
3.59e-1 2.77e-1 3.77e-1 3.77e-1
3.59e-1 3.05e-1 3.12e-1 3.12e-1
3.59e-1 3.32e-1 2.53e-1 2.53e-1
3.59e-1 3.59e-1 1.91e-1 1.91e-1
3.59e-1 3.86e-1 1.39e-1 1.39e-1
3.59e-1 4.14e-1 9.9e-2 9.9e-2
3.59e-1 4.41e-1 6.9e-2 6.9e-2
3.59e-1 4.68e-1 4.8e-2 4.8e-2
3.59e-1 4.95e-1 3.4e-2 3.4e-2
3.59e-1 5.23e-1 2.5e-2 2.5e-2
3.59e-1 5.5e-1 2.1e-2 2.1e-2
3.59e-1 5.77e-1 2.0e-2 2.0e-2
3.59e-1 6.05e-1 2.1e-2 2.1e-2
3.59e-1 6.32e-1 2.4e-2 2.4e-2
3.59e-1 6.59e-1 2.9e-2 2.9e-2
3.59e-1 6.86e-1 3.4e-2 3.4e-2
3.59e-1 7.14e-1 4.0e-2 4.0e-2
3.59e-1 7.41e-1 4.0e-2 4.0e-2
3.59e-1 7.68e-1 2.0e-2 2.0e-2
3.59e-1 7.95e-1 7.0e-3 7.0e-3
3.59e-1 8.23e-1 1.0e-3 1.0e-3
3.59e-1 8.5e-1 1.0e-3 1.0e-3
3.59e-1 8.77e-1 9.0e-3 9.0e-3
3.59e-1 9.05e-1 2.5e-2 2.5e-2
3.59e-1 9.32e-1 4.9e-2 4.9e-2
3.59e-1 9.59e-1 8.1e-2 8.1e-2
3.59e-1 9.86e-1 1.23e-1 1.23e-1
3.59e-1 1.014e0 1.76e-1 1.76e-1
3.59e-1 1.041e0 2.29e-1 2.29e-1
3.59e-1 1.068e0 2.66e-1 2.66e-1
3.59e-1 1.095e0 3.09e-1 3.09e-1
3.59e-1 1.123e0 3.58e-1 3.58e-1
3.59e-1 1.15e0 4.1e-1 4.1e-1
3.59e-1 1.177e0 4.59e-1 4.59e-1
3.59e-1 1.205e0 4.9e-1 4.9e-1
3.59e-1 1.232e0 4.86e-1 4.86e-1
3.59e-1 1.259e0 4.23e-1 4.23e-1
3.59e-1 1.286e0 3.55e-1 3.55e-1
3.59e-1 1.314e0 2.91e-1 2.91e-1
3.59e-1 1.341e0 2.32e-1 2.32e-1
3.59e-1 1.368e0 1.72e-1 1.72e-1
3.59e-1 1.395e0 1.25e-1 1.25e-1
3.59e-1 1.423e0 8.8e-2 8.8e-2
3.59e-1 1.45e0 6.1e-2 6.1e-2
3.59e-1 1.477e0 4.2e-2 4.2e-2
3.59e-1 1.505e0 3.0e-2 3.0e-2
3.59e-1 1.532e0 2.3e-2 2.3e-2
3.59e-1 1.559e0 2.0e-2 2.0e-2
3.59e-1 1.586e0 2.0e-2 2.0e-2
3.59e-1 1.614e0 2.2e-2 2.2e-2
3.59e-1 1.641e0 2.5e-2 2.5e-2
3.59e-1 1.668e0 3.0e-2 3.0e-2
3.59e-1 1.695e0 3.6e-2 3.6e-2
3.59e-1 1.723e0 4.3e-2 4.3e-2
3.59e-1 1.75e0 3.2e-2 3.2e-2

3.86e-1 2.5e-1 3.76e-1 3.76e-1
3.86e-1 2.77e-1 3.44e-1 3.44e-1
3.86e-1 3.05e-1 2.99e-1 2.99e-1
3.86e-1 3.32e-1 2.53e-1 2.53e-1
3.86e-1 3.59e-1 1.98e-1 1.98e-1
3.86e-1 3.86e-1 1.49e-1 1.49e-1
3.86e-1 4.14e-1 1.08e-1 1.08e-1
3.86e-1 4.41e-1 7.5e-2 7.5e-2
3.86e-1 4.68e-1 5.1e-2 5.1e-2
3.86e-1 4.95e-1 3.3e-2 3.3e-2
3.86e-1 5.23e-1 2.1e-2 2.1e-2
3.86e-1 5.5e-1 1.3e-2 1.3e-2
3.86e-1 5.77e-1 9.0e-3 9.0e-3
3.86e-1 6.05e-1 7.0e-3 7.0e-3
3.86e-1 6.32e-1 7.0e-3 7.0e-3
3.86e-1 6.59e-1 8.0e-3 8.0e-3
3.86e-1 6.86e-1 1.1e-2 1.1e-2
3.86e-1 7.14e-1 1.5e-2 1.5e-2
3.86e-1 7.41e-1 1.9e-2 1.9e-2
3.86e-1 7.68e-1 1.9e-2 1.9e-2
3.86e-1 7.95e-1 6.0e-3 6.0e-3
3.86e-1 8.23e-1 1.0e-3 1.0e-3
3.86e-1 8.5e-1 1.0e-3 1.0e-3
3.86e-1 8.77e-1 9.0e-3 9.0e-3
3.86e-1 9.05e-1 2.4e-2 2.4e-2
3.86e-1 9.32e-1 4.6e-2 4.6e-2
3.86e-1 9.59e-1 7.7e-2 7.7e-2
3.86e-1 9.86e-1 1.08e-1 1.08e-1
3.86e-1 1.014e0 1.27e-1 1.27e-1
3.86e-1 1.041e0 1.5e-1 1.5e-1
3.86e-1 1.068e0 1.77e-1 1.77e-1
3.86e-1 1.095e0 2.09e-1 2.09e-1
3.86e-1 1.123e0 2.45e-1 2.45e-1
3.86e-1 1.15e0 2.84e-1 2.84e-1
3.86e-1 1.177e0 3.24e-1 3.24e-1
3.86e-1 1.205e0 3.58e-1 3.58e-1
3.86e-1 1.232e0 3.76e-1 3.76e-1
3.86e-1 1.259e0 3.71e-1 3.71e-1
3.86e-1 1.286e0 3.29e-1 3.29e-1
3.86e-1 1.314e0 2.83e-1 2.83e-1
3.86e-1 1.341e0 2.34e-1 2.34e-1
3.86e-1 1.368e0 1.81e-1 1.81e-1
3.86e-1 1.395e0 1.34e-1 1.34e-1
3.86e-1 1.423e0 9.6e-2 9.6e-2
3.86e-1 1.45e0 6.6e-2 6.6e-2
3.86e-1 1.477e0 4.4e-2 4.4e-2
3.86e-1 1.505e0 2.8e-2 2.8e-2
3.86e-1 1.532e0 1.8e-2 1.8e-2
3.86e-1 1.559e0 1.1e-2 1.1e-2
3.86e-1 1.586e0 8.0e-3 8.0e-3
3.86e-1 1.614e0 7.0e-3 7.0e-3
3.86e-1 1.641e0 7.0e-3 7.0e-3
3.86e-1 1.668e0 9.0e-3 9.0e-3
3.86e-1 1.695e0 1.2e-2 1.2e-2
3.86e-1 1.723e0 1.6e-2 1.6e-2
3.86e-1 1.75e0 2.1e-2 2.1e-2

4.14e-1 2.5e-1 2.95e-1 2.95e-1
4.14e-1 2.77e-1 2.99e-1 2.99e-1
4.14e-1 3.05e-1 2.8e-1 2.8e-1
4.14e-1 3.32e-1 2.52e-1 2.52e-1
4.14e-1 3.59e-1 2.11e-1 2.11e-1
4.14e-1 3.86e-1 1.69e-1 1.69e-1
4.14e-1 4.14e-1 1.3e-1 1.3e-1
4.14e-1 4.41e-1 9.6e-2 9.6e-2
4.14e-1 4.68e-1 6.9e-2 6.9e-2
4.14e-1 4.95e-1 4.7e-2 4.7e-2
4.14e-1 5.23e-1 3.1e-2 3.1e-2
4.14e-1 5.5e-1 2.0e-2 2.0e-2
4.14e-1 5.77e-1 1.1e-2 1.1e-2
4.14e-1 6.05e-1 6.0e-3 6.0e-3
4.14e-1 6.32e-1 3.0e-3 3.0e-3
4.14e-1 6.59e-1 1.0e-3 1.0e-3
4.14e-1 6.86e-1 1.0e-3 1.0e-3
4.14e-1 7.14e-1 2.0e-3 2.0e-3
4.14e-1 7.41e-1 4.0e-3 4.0e-3
4.14e-1 7.68e-1 6.0e-3 6.0e-3
4.14e-1 7.95e-1 6.0e-3 6.0e-3
4.14e-1 8.23e-1 1.0e-3 1.0e-3
4.14e-1 8.5e-1 1.0e-3 1.0e-3
4.14e-1 8.77e-1 9.0e-3 9.0e-3
4.14e-1 9.05e-1 2.3e-2 2.3e-2
4.14e-1 9.32e-1 3.9e-2 3.9e-2
4.14e-1 9.59e-1 4.9e-2 4.9e-2
4.14e-1 9.86e-1 6.1e-2 6.1e-2
4.14e-1 1.014e0 7.4e-2 7.4e-2
4.14e-1 1.041e0 9.0e-2 9.0e-2
4.14e-1 1.068e0 1.1e-1 1.1e-1
4.14e-1 1.095e0 1.32e-1 1.32e-1
4.14e-1 1.123e0 1.59e-1 1.59e-1
4.14e-1 1.15e0 1.89e-1 1.89e-1
4.14e-1 1.177e0 2.22e-1 2.22e-1
4.14e-1 1.205e0 2.55e-1 2.55e-1
4.14e-1 1.232e0 2.83e-1 2.83e-1
4.14e-1 1.259e0 2.98e-1 2.98e-1
4.14e-1 1.286e0 2.96e-1 2.96e-1
4.14e-1 1.314e0 2.71e-1 2.71e-1
4.14e-1 1.341e0 2.39e-1 2.39e-1
4.14e-1 1.368e0 1.97e-1 1.97e-1
4.14e-1 1.395e0 1.55e-1 1.55e-1
4.14e-1 1.423e0 1.18e-1 1.18e-1
4.14e-1 1.45e0 8.6e-2 8.6e-2
4.14e-1 1.477e0 6.1e-2 6.1e-2
4.14e-1 1.505e0 4.1e-2 4.1e-2
4.14e-1 1.532e0 2.7e-2 2.7e-2
4.14e-1 1.559e0 1.7e-2 1.7e-2
4.14e-1 1.586e0 9.0e-3 9.0e-3
4.14e-1 1.614e0 5.0e-3 5.0e-3
4.14e-1 1.641e0 2.0e-3 2.0e-3
4.14e-1 1.668e0 1.0e-3 1.0e-3
4.14e-1 1.695e0 1.0e-3 1.0e-3
4.14e-1 1.723e0 3.0e-3 3.0e-3
4.14e-1 1.75e0 5.0e-3 5.0e-3

4.41e-1 2.5e-1 2.27e-1 2.27e-1
4.41e-1 2.77e-1 2.48e-1 2.48e-1
4.41e-1 3.05e-1 2.58e-1 2.58e-1
4.41e-1 3.32e-1 2.51e-1 2.51e-1
4.41e-1 3.59e-1 2.29e-1 2.29e-1
4.41e-1 3.86e-1 1.99e-1 1.99e-1
4.41e-1 4.14e-1 1.65e-1 1.65e-1
4.41e-1 4.41e-1 1.31e-1 1.31e-1
4.41e-1 4.68e-1 1.02e-1 1.02e-1
4.41e-1 4.95e-1 7.7e-2 7.7e-2
4.41e-1 5.23e-1 5.7e-2 5.7e-2
4.41e-1 5.5e-1 4.1e-2 4.1e-2
4.41e-1 5.77e-1 2.9e-2 2.9e-2
4.41e-1 6.05e-1 1.9e-2 1.9e-2
4.41e-1 6.32e-1 1.2e-2 1.2e-2
4.41e-1 6.59e-1 7.0e-3 7.0e-3
4.41e-1 6.86e-1 4.0e-3 4.0e-3
4.41e-1 7.14e-1 2.0e-3 2.0e-3
4.41e-1 7.41e-1 0.0e0 0.0e0
4.41e-1 7.68e-1 0.0e0 0.0e0
4.41e-1 7.95e-1 0.0e0 0.0e0
4.41e-1 8.23e-1 0.0e0 0.0e0
4.41e-1 8.5e-1 1.0e-3 1.0e-3
4.41e-1 8.77e-1 6.0e-3 6.0e-3
4.41e-1 9.05e-1 1.0e-2 1.0e-2
4.41e-1 9.32e-1 1.4e-2 1.4e-2
4.41e-1 9.59e-1 2.0e-2 2.0e-2
4.41e-1 9.86e-1 2.7e-2 2.7e-2
4.41e-1 1.014e0 3.6e-2 3.6e-2
4.41e-1 1.041e0 4.7e-2 4.7e-2
4.41e-1 1.068e0 6.0e-2 6.0e-2
4.41e-1 1.095e0 7.7e-2 7.7e-2
4.41e-1 1.123e0 9.7e-2 9.7e-2
4.41e-1 1.15e0 1.2e-1 1.2e-1
4.41e-1 1.177e0 1.47e-1 1.47e-1
4.41e-1 1.205e0 1.77e-1 1.77e-1
4.41e-1 1.232e0 2.08e-1 2.08e-1
4.41e-1 1.259e0 2.35e-1 2.35e-1
4.41e-1 1.286e0 2.53e-1 2.53e-1
4.41e-1 1.314e0 2.57e-1 2.57e-1
4.41e-1 1.341e0 2.45e-1 2.45e-1
4.41e-1 1.368e0 2.2e-1 2.2e-1
4.41e-1 1.395e0 1.87e-1 1.87e-1
4.41e-1 1.423e0 1.53e-1 1.53e-1
4.41e-1 1.45e0 1.21e-1 1.21e-1
4.41e-1 1.477e0 9.3e-2 9.3e-2
4.41e-1 1.505e0 7.0e-2 7.0e-2
4.41e-1 1.532e0 5.1e-2 5.1e-2
4.41e-1 1.559e0 3.7e-2 3.7e-2
4.41e-1 1.586e0 2.5e-2 2.5e-2
4.41e-1 1.614e0 1.7e-2 1.7e-2
4.41e-1 1.641e0 1.0e-2 1.0e-2
4.41e-1 1.668e0 6.0e-3 6.0e-3
4.41e-1 1.695e0 3.0e-3 3.0e-3
4.41e-1 1.723e0 1.0e-3 1.0e-3
4.41e-1 1.75e0 0.0e0 0.0e0

4.68e-1 2.5e-1 1.73e-1 1.73e-1
4.68e-1 2.77e-1 2.05e-1 2.05e-1
4.68e-1 3.05e-1 2.33e-1 2.33e-1
4.68e-1 3.32e-1 2.49e-1 2.49e-1
4.68e-1 3.59e-1 2.51e-1 2.51e-1
4.68e-1 3.86e-1 2.38e-1 2.38e-1
4.68e-1 4.14e-1 2.13e-1 2.13e-1
4.68e-1 4.41e-1 1.83e-1 1.83e-1
4.68e-1 4.68e-1 1.53e-1 1.53e-1
4.68e-1 4.95e-1 1.24e-1 1.24e-1
4.68e-1 5.23e-1 9.9e-2 9.9e-2
4.68e-1 5.5e-1 7.8e-2 7.8e-2
4.68e-1 5.77e-1 6.1e-2 6.1e-2
4.68e-1 6.05e-1 4.7e-2 4.7e-2
4.68e-1 6.32e-1 3.5e-2 3.5e-2
4.68e-1 6.59e-1 2.6e-2 2.6e-2
4.68e-1 6.86e-1 1.9e-2 1.9e-2
4.68e-1 7.14e-1 1.3e-2 1.3e-2
4.68e-1 7.41e-1 9.0e-3 9.0e-3
4.68e-1 7.68e-1 5.0e-3 5.0e-3
4.68e-1 7.95e-1 3.0e-3 3.0e-3
4.68e-1 8.23e-1 0.0e0 0.0e0
4.68e-1 8.5e-1 0.0e0 0.0e0
4.68e-1 8.77e-1 0.0e0 0.0e0
4.68e-1 9.05e-1 1.0e-3 1.0e-3
4.68e-1 9.32e-1 2.0e-3 2.0e-3
4.68e-1 9.59e-1 4.0e-3 4.0e-3
4.68e-1 9.86e-1 8.0e-3 8.0e-3
4.68e-1 1.014e0 1.2e-2 1.2e-2
4.68e-1 1.041e0 1.9e-2 1.9e-2
4.68e-1 1.068e0 2.8e-2 2.8e-2
4.68e-1 1.095e0 3.9e-2 3.9e-2
4.68e-1 1.123e0 5.3e-2 5.3e-2
4.68e-1 1.15e0 7.1e-2 7.1e-2
4.68e-1 1.177e0 9.4e-2 9.4e-2
4.68e-1 1.205e0 1.21e-1 1.21e-1
4.68e-1 1.232e0 1.51e-1 1.51e-1
4.68e-1 1.259e0 1.84e-1 1.84e-1
4.68e-1 1.286e0 2.15e-1 2.15e-1
4.68e-1 1.314e0 2.4e-1 2.4e-1
4.68e-1 1.341e0 2.52e-1 2.52e-1
4.68e-1 1.368e0 2.48e-1 2.48e-1
4.68e-1 1.395e0 2.31e-1 2.31e-1
4.68e-1 1.423e0 2.04e-1 2.04e-1
4.68e-1 1.45e0 1.73e-1 1.73e-1
4.68e-1 1.477e0 1.43e-1 1.43e-1
4.68e-1 1.505e0 1.16e-1 1.16e-1
4.68e-1 1.532e0 9.2e-2 9.2e-2
4.68e-1 1.559e0 7.2e-2 7.2e-2
4.68e-1 1.586e0 5.6e-2 5.6e-2
4.68e-1 1.614e0 4.3e-2 4.3e-2
4.68e-1 1.641e0 3.2e-2 3.2e-2
4.68e-1 1.668e0 2.4e-2 2.4e-2
4.68e-1 1.695e0 1.7e-2 1.7e-2
4.68e-1 1.723e0 1.2e-2 1.2e-2
4.68e-1 1.75e0 8.0e-3 8.0e-3

4.95e-1 2.5e-1 1.34e-1 1.34e-1
4.95e-1 2.77e-1 1.72e-1 1.72e-1
4.95e-1 3.05e-1 2.12e-1 2.12e-1
4.95e-1 3.32e-1 2.48e-1 2.48e-1
4.95e-1 3.59e-1 2.72e-1 2.72e-1
4.95e-1 3.86e-1 2.84e-1 2.84e-1
4.95e-1 4.14e-1 2.76e-1 2.76e-1
4.95e-1 4.41e-1 2.54e-1 2.54e-1
4.95e-1 4.68e-1 2.24e-1 2.24e-1
4.95e-1 4.95e-1 1.92e-1 1.92e-1
4.95e-1 5.23e-1 1.61e-1 1.61e-1
4.95e-1 5.5e-1 1.34e-1 1.34e-1
4.95e-1 5.77e-1 1.1e-1 1.1e-1
4.95e-1 6.05e-1 9.0e-2 9.0e-2
4.95e-1 6.32e-1 7.3e-2 7.3e-2
4.95e-1 6.59e-1 5.9e-2 5.9e-2
4.95e-1 6.86e-1 4.7e-2 4.7e-2
4.95e-1 7.14e-1 3.8e-2 3.8e-2
4.95e-1 7.41e-1 3.0e-2 3.0e-2
4.95e-1 7.68e-1 1.9e-2 1.9e-2
4.95e-1 7.95e-1 6.0e-3 6.0e-3
4.95e-1 8.23e-1 0.0e0 0.0e0
4.95e-1 8.5e-1 1.0e-3 1.0e-3
4.95e-1 8.77e-1 5.0e-3 5.0e-3
4.95e-1 9.05e-1 3.0e-3 3.0e-3
4.95e-1 9.32e-1 1.0e-3 1.0e-3
4.95e-1 9.59e-1 1.0e-3 1.0e-3
4.95e-1 9.86e-1 1.0e-3 1.0e-3
4.95e-1 1.014e0 2.0e-3 2.0e-3
4.95e-1 1.041e0 5.0e-3 5.0e-3
4.95e-1 1.068e0 1.0e-2 1.0e-2
4.95e-1 1.095e0 1.7e-2 1.7e-2
4.95e-1 1.123e0 2.7e-2 2.7e-2
4.95e-1 1.15e0 4.0e-2 4.0e-2
4.95e-1 1.177e0 5.8e-2 5.8e-2
4.95e-1 1.205e0 8.2e-2 8.2e-2
4.95e-1 1.232e0 1.11e-1 1.11e-1
4.95e-1 1.259e0 1.46e-1 1.46e-1
4.95e-1 1.286e0 1.85e-1 1.85e-1
4.95e-1 1.314e0 2.24e-1 2.24e-1
4.95e-1 1.341e0 2.57e-1 2.57e-1
4.95e-1 1.368e0 2.79e-1 2.79e-1
4.95e-1 1.395e0 2.84e-1 2.84e-1
4.95e-1 1.423e0 2.7e-1 2.7e-1
4.95e-1 1.45e0 2.45e-1 2.45e-1
4.95e-1 1.477e0 2.13e-1 2.13e-1
4.95e-1 1.505e0 1.81e-1 1.81e-1
4.95e-1 1.532e0 1.52e-1 1.52e-1
4.95e-1 1.559e0 1.26e-1 1.26e-1
4.95e-1 1.586e0 1.03e-1 1.03e-1
4.95e-1 1.614e0 8.4e-2 8.4e-2
4.95e-1 1.641e0 6.8e-2 6.8e-2
4.95e-1 1.668e0 5.5e-2 5.5e-2
4.95e-1 1.695e0 4.4e-2 4.4e-2
4.95e-1 1.723e0 3.5e-2 3.5e-2
4.95e-1 1.75e0 2.7e-2 2.7e-2

5.23e-1 2.5e-1 1.09e-1 1.09e-1
5.23e-1 2.77e-1 1.49e-1 1.49e-1
5.23e-1 3.05e-1 1.96e-1 1.96e-1
5.23e-1 3.32e-1 2.47e-1 2.47e-1
5.23e-1 3.59e-1 2.89e-1 2.89e-1
5.23e-1 3.86e-1 3.29e-1 3.29e-1
5.23e-1 4.14e-1 3.52e-1 3.52e-1
5.23e-1 4.41e-1 3.45e-1 3.45e-1
5.23e-1 4.68e-1 3.2e-1 3.2e-1
5.23e-1 4.95e-1 2.84e-1 2.84e-1
5.23e-1 5.23e-1 2.46e-1 2.46e-1
5.23e-1 5.5e-1 2.11e-1 2.11e-1
5.23e-1 5.77e-1 1.79e-1 1.79e-1
5.23e-1 6.05e-1 1.51e-1 1.51e-1
5.23e-1 6.32e-1 1.27e-1 1.27e-1
5.23e-1 6.59e-1 1.07e-1 1.07e-1
5.23e-1 6.86e-1 9.0e-2 9.0e-2
5.23e-1 7.14e-1 6.9e-2 6.9e-2
5.23e-1 7.41e-1 4.0e-2 4.0e-2
5.23e-1 7.68e-1 2.0e-2 2.0e-2
5.23e-1 7.95e-1 7.0e-3 7.0e-3
5.23e-1 8.23e-1 1.0e-3 1.0e-3
5.23e-1 8.5e-1 1.0e-3 1.0e-3
5.23e-1 8.77e-1 9.0e-3 9.0e-3
5.23e-1 9.05e-1 1.7e-2 1.7e-2
5.23e-1 9.32e-1 1.3e-2 1.3e-2
5.23e-1 9.59e-1 9.0e-3 9.0e-3
5.23e-1 9.86e-1 7.0e-3 7.0e-3
5.23e-1 1.014e0 5.0e-3 5.0e-3
5.23e-1 1.041e0 4.0e-3 4.0e-3
5.23e-1 1.068e0 6.0e-3 6.0e-3
5.23e-1 1.095e0 9.0e-3 9.0e-3
5.23e-1 1.123e0 1.5e-2 1.5e-2
5.23e-1 1.15e0 2.5e-2 2.5e-2
5.23e-1 1.177e0 3.9e-2 3.9e-2
5.23e-1 1.205e0 5.9e-2 5.9e-2
5.23e-1 1.232e0 8.6e-2 8.6e-2
5.23e-1 1.259e0 1.21e-1 1.21e-1
5.23e-1 1.286e0 1.64e-1 1.64e-1
5.23e-1 1.314e0 2.13e-1 2.13e-1
5.23e-1 1.341e0 2.62e-1 2.62e-1
5.23e-1 1.368e0 3.03e-1 3.03e-1
5.23e-1 1.395e0 3.42e-1 3.42e-1
5.23e-1 1.423e0 3.52e-1 3.52e-1
5.23e-1 1.45e0 3.38e-1 3.38e-1
5.23e-1 1.477e0 3.08e-1 3.08e-1
5.23e-1 1.505e0 2.72e-1 2.72e-1
5.23e-1 1.532e0 2.34e-1 2.34e-1
5.23e-1 1.559e0 1.99e-1 1.99e-1
5.23e-1 1.586e0 1.69e-1 1.69e-1
5.23e-1 1.614e0 1.42e-1 1.42e-1
5.23e-1 1.641e0 1.2e-1 1.2e-1
5.23e-1 1.668e0 1.01e-1 1.01e-1
5.23e-1 1.695e0 8.5e-2 8.5e-2
5.23e-1 1.723e0 5.8e-2 5.8e-2
5.23e-1 1.75e0 3.3e-2 3.3e-2

5.5e-1 2.5e-1 9.6e-2 9.6e-2
5.5e-1 2.77e-1 1.36e-1 1.36e-1
5.5e-1 3.05e-1 1.86e-1 1.86e-1
5.5e-1 3.32e-1 2.46e-1 2.46e-1
5.5e-1 3.59e-1 3.02e-1 3.02e-1
5.5e-1 3.86e-1 3.62e-1 3.62e-1
5.5e-1 4.14e-1 4.23e-1 4.23e-1
5.5e-1 4.41e-1 4.57e-1 4.57e-1
5.5e-1 4.68e-1 4.45e-1 4.45e-1
5.5e-1 4.95e-1 4.08e-1 4.08e-1
5.5e-1 5.23e-1 3.61e-1 3.61e-1
5.5e-1 5.5e-1 3.13e-1 3.13e-1
5.5e-1 5.77e-1 2.69e-1 2.69e-1
5.5e-1 6.05e-1 2.31e-1 2.31e-1
5.5e-1 6.32e-1 1.98e-1 1.98e-1
5.5e-1 6.59e-1 1.6e-1 1.6e-1
5.5e-1 6.86e-1 1.11e-1 1.11e-1
5.5e-1 7.14e-1 7.2e-2 7.2e-2
5.5e-1 7.41e-1 4.2e-2 4.2e-2
5.5e-1 7.68e-1 2.0e-2 2.0e-2
5.5e-1 7.95e-1 7.0e-3 7.0e-3
5.5e-1 8.23e-1 1.0e-3 1.0e-3
5.5e-1 8.5e-1 1.0e-3 1.0e-3
5.5e-1 8.77e-1 9.0e-3 9.0e-3
5.5e-1 9.05e-1 2.3e-2 2.3e-2
5.5e-1 9.32e-1 3.7e-2 3.7e-2
5.5e-1 9.59e-1 3.1e-2 3.1e-2
5.5e-1 9.86e-1 2.5e-2 2.5e-2
5.5e-1 1.014e0 2.1e-2 2.1e-2
5.5e-1 1.041e0 1.7e-2 1.7e-2
5.5e-1 1.068e0 1.5e-2 1.5e-2
5.5e-1 1.095e0 1.5e-2 1.5e-2
5.5e-1 1.123e0 1.8e-2 1.8e-2
5.5e-1 1.15e0 2.4e-2 2.4e-2
5.5e-1 1.177e0 3.5e-2 3.5e-2
5.5e-1 1.205e0 5.1e-2 5.1e-2
5.5e-1 1.232e0 7.5e-2 7.5e-2
5.5e-1 1.259e0 1.08e-1 1.08e-1
5.5e-1 1.286e0 1.51e-1 1.51e-1
5.5e-1 1.314e0 2.05e-1 2.05e-1
5.5e-1 1.341e0 2.65e-1 2.65e-1
5.5e-1 1.368e0 3.22e-1 3.22e-1
5.5e-1 1.395e0 3.83e-1 3.83e-1
5.5e-1 1.423e0 4.43e-1 4.43e-1
5.5e-1 1.45e0 4.56e-1 4.56e-1
5.5e-1 1.477e0 4.35e-1 4.35e-1
5.5e-1 1.505e0 3.93e-1 3.93e-1
5.5e-1 1.532e0 3.45e-1 3.45e-1
5.5e-1 1.559e0 2.98e-1 2.98e-1
5.5e-1 1.586e0 2.56e-1 2.56e-1
5.5e-1 1.614e0 2.19e-1 2.19e-1
5.5e-1 1.641e0 1.88e-1 1.88e-1
5.5e-1 1.668e0 1.43e-1 1.43e-1
5.5e-1 1.695e0 9.7e-2 9.7e-2
5.5e-1 1.723e0 6.1e-2 6.1e-2
5.5e-1 1.75e0 3.4e-2 3.4e-2

5.77e-1 2.5e-1 9.7e-2 9.7e-2
5.77e-1 2.77e-1 1.34e-1 1.34e-1
5.77e-1 3.05e-1 1.83e-1 1.83e-1
5.77e-1 3.32e-1 2.46e-1 2.46e-1
5.77e-1 3.59e-1 3.09e-1 3.09e-1
5.77e-1 3.86e-1 3.84e-1 3.84e-1
5.77e-1 4.14e-1 4.69e-1 4.69e-1
5.77e-1 4.41e-1 5.6e-1 5.6e-1
5.77e-1 4.68e-1 6.04e-1 6.04e-1
5.77e-1 4.95e-1 5.73e-1 5.73e-1
5.77e-1 5.23e-1 5.12e-1 5.12e-1
5.77e-1 5.5e-1 4.46e-1 4.46e-1
5.77e-1 5.77e-1 3.85e-1 3.85e-1
5.77e-1 6.05e-1 3.18e-1 3.18e-1
5.77e-1 6.32e-1 2.37e-1 2.37e-1
5.77e-1 6.59e-1 1.71e-1 1.71e-1
5.77e-1 6.86e-1 1.18e-1 1.18e-1
5.77e-1 7.14e-1 7.6e-2 7.6e-2
5.77e-1 7.41e-1 4.4e-2 4.4e-2
5.77e-1 7.68e-1 2.2e-2 2.2e-2
5.77e-1 7.95e-1 7.0e-3 7.0e-3
5.77e-1 8.23e-1 1.0e-3 1.0e-3
5.77e-1 8.5e-1 1.0e-3 1.0e-3
5.77e-1 8.77e-1 9.0e-3 9.0e-3
5.77e-1 9.05e-1 2.4e-2 2.4e-2
5.77e-1 9.32e-1 4.6e-2 4.6e-2
5.77e-1 9.59e-1 6.5e-2 6.5e-2
5.77e-1 9.86e-1 5.7e-2 5.7e-2
5.77e-1 1.014e0 5.0e-2 5.0e-2
5.77e-1 1.041e0 4.4e-2 4.4e-2
5.77e-1 1.068e0 3.9e-2 3.9e-2
5.77e-1 1.095e0 3.6e-2 3.6e-2
5.77e-1 1.123e0 3.6e-2 3.6e-2
5.77e-1 1.15e0 3.8e-2 3.8e-2
5.77e-1 1.177e0 4.5e-2 4.5e-2
5.77e-1 1.205e0 5.8e-2 5.8e-2
5.77e-1 1.232e0 7.8e-2 7.8e-2
5.77e-1 1.259e0 1.08e-1 1.08e-1
5.77e-1 1.286e0 1.49e-1 1.49e-1
5.77e-1 1.314e0 2.02e-1 2.02e-1
5.77e-1 1.341e0 2.66e-1 2.66e-1
5.77e-1 1.368e0 3.33e-1 3.33e-1
5.77e-1 1.395e0 4.11e-1 4.11e-1
5.77e-1 1.423e0 4.99e-1 4.99e-1
5.77e-1 1.45e0 5.89e-1 5.89e-1
5.77e-1 1.477e0 5.99e-1 5.99e-1
5.77e-1 1.505e0 5.55e-1 5.55e-1
5.77e-1 1.532e0 4.9e-1 4.9e-1
5.77e-1 1.559e0 4.24e-1 4.24e-1
5.77e-1 1.586e0 3.66e-1 3.66e-1
5.77e-1 1.614e0 2.89e-1 2.89e-1
5.77e-1 1.641e0 2.14e-1 2.14e-1
5.77e-1 1.668e0 1.52e-1 1.52e-1
5.77e-1 1.695e0 1.03e-1 1.03e-1
5.77e-1 1.723e0 6.4e-2 6.4e-2
5.77e-1 1.75e0 3.6e-2 3.6e-2

6.05e-1 2.5e-1 1.1e-1 1.1e-1
6.05e-1 2.77e-1 1.42e-1 1.42e-1
6.05e-1 3.05e-1 1.87e-1 1.87e-1
6.05e-1 3.32e-1 2.46e-1 2.46e-1
6.05e-1 3.59e-1 3.09e-1 3.09e-1
6.05e-1 3.86e-1 3.87e-1 3.87e-1
6.05e-1 4.14e-1 4.86e-1 4.86e-1
6.05e-1 4.41e-1 6.07e-1 6.07e-1
6.05e-1 4.68e-1 7.45e-1 7.45e-1
6.05e-1 4.95e-1 7.94e-1 7.94e-1
6.05e-1 5.23e-1 7.08e-1 7.08e-1
6.05e-1 5.5e-1 5.9e-1 5.9e-1
6.05e-1 5.77e-1 4.56e-1 4.56e-1
6.05e-1 6.05e-1 3.46e-1 3.46e-1
6.05e-1 6.32e-1 2.56e-1 2.56e-1
6.05e-1 6.59e-1 1.84e-1 1.84e-1
6.05e-1 6.86e-1 1.26e-1 1.26e-1
6.05e-1 7.14e-1 8.1e-2 8.1e-2
6.05e-1 7.41e-1 4.7e-2 4.7e-2
6.05e-1 7.68e-1 2.3e-2 2.3e-2
6.05e-1 7.95e-1 8.0e-3 8.0e-3
6.05e-1 8.23e-1 1.0e-3 1.0e-3
6.05e-1 8.5e-1 1.0e-3 1.0e-3
6.05e-1 8.77e-1 1.0e-2 1.0e-2
6.05e-1 9.05e-1 2.5e-2 2.5e-2
6.05e-1 9.32e-1 4.8e-2 4.8e-2
6.05e-1 9.59e-1 7.8e-2 7.8e-2
6.05e-1 9.86e-1 1.03e-1 1.03e-1
6.05e-1 1.014e0 9.4e-2 9.4e-2
6.05e-1 1.041e0 8.6e-2 8.6e-2
6.05e-1 1.068e0 7.9e-2 7.9e-2
6.05e-1 1.095e0 7.3e-2 7.3e-2
6.05e-1 1.123e0 6.9e-2 6.9e-2
6.05e-1 1.15e0 6.8e-2 6.8e-2
6.05e-1 1.177e0 7.1e-2 7.1e-2
6.05e-1 1.205e0 7.9e-2 7.9e-2
6.05e-1 1.232e0 9.5e-2 9.5e-2
6.05e-1 1.259e0 1.19e-1 1.19e-1
6.05e-1 1.286e0 1.55e-1 1.55e-1
6.05e-1 1.314e0 2.05e-1 2.05e-1
6.05e-1 1.341e0 2.66e-1 2.66e-1
6.05e-1 1.368e0 3.33e-1 3.33e-1
6.05e-1 1.395e0 4.18e-1 4.18e-1
6.05e-1 1.423e0 5.24e-1 5.24e-1
6.05e-1 1.45e0 6.52e-1 6.52e-1
6.05e-1 1.477e0 7.9e-1 7.9e-1
6.05e-1 1.505e0 7.72e-1 7.72e-1
6.05e-1 1.532e0 6.74e-1 6.74e-1
6.05e-1 1.559e0 5.42e-1 5.42e-1
6.05e-1 1.586e0 4.17e-1 4.17e-1
6.05e-1 1.614e0 3.14e-1 3.14e-1
6.05e-1 1.641e0 2.3e-1 2.3e-1
6.05e-1 1.668e0 1.63e-1 1.63e-1
6.05e-1 1.695e0 1.1e-1 1.1e-1
6.05e-1 1.723e0 6.8e-2 6.8e-2
6.05e-1 1.75e0 3.8e-2 3.8e-2

6.32e-1 2.5e-1 1.37e-1 1.37e-1
6.32e-1 2.77e-1 1.61e-1 1.61e-1
6.32e-1 3.05e-1 1.97e-1 1.97e-1
6.32e-1 3.32e-1 2.47e-1 2.47e-1
6.32e-1 3.59e-1 3.01e-1 3.01e-1
6.32e-1 3.86e-1 3.73e-1 3.73e-1
6.32e-1 4.14e-1 4.66e-1 4.66e-1
6.32e-1 4.41e-1 5.86e-1 5.86e-1
6.32e-1 4.68e-1 7.39e-1 7.39e-1
6.32e-1 4.95e-1 9.06e-1 9.06e-1
6.32e-1 5.23e-1 8.21e-1 8.21e-1
6.32e-1 5.5e-1 6.4e-1 6.4e-1
6.32e-1 5.77e-1 4.91e-1 4.91e-1
6.32e-1 6.05e-1 3.71e-1 3.71e-1
6.32e-1 6.32e-1 2.74e-1 2.74e-1
6.32e-1 6.59e-1 1.96e-1 1.96e-1
6.32e-1 6.86e-1 1.34e-1 1.34e-1
6.32e-1 7.14e-1 8.6e-2 8.6e-2
6.32e-1 7.41e-1 5.0e-2 5.0e-2
6.32e-1 7.68e-1 2.4e-2 2.4e-2
6.32e-1 7.95e-1 8.0e-3 8.0e-3
6.32e-1 8.23e-1 1.0e-3 1.0e-3
6.32e-1 8.5e-1 1.0e-3 1.0e-3
6.32e-1 8.77e-1 1.0e-2 1.0e-2
6.32e-1 9.05e-1 2.7e-2 2.7e-2
6.32e-1 9.32e-1 5.1e-2 5.1e-2
6.32e-1 9.59e-1 8.3e-2 8.3e-2
6.32e-1 9.86e-1 1.22e-1 1.22e-1
6.32e-1 1.014e0 1.54e-1 1.54e-1
6.32e-1 1.041e0 1.45e-1 1.45e-1
6.32e-1 1.068e0 1.35e-1 1.35e-1
6.32e-1 1.095e0 1.27e-1 1.27e-1
6.32e-1 1.123e0 1.2e-1 1.2e-1
6.32e-1 1.15e0 1.15e-1 1.15e-1
6.32e-1 1.177e0 1.14e-1 1.14e-1
6.32e-1 1.205e0 1.17e-1 1.17e-1
6.32e-1 1.232e0 1.26e-1 1.26e-1
6.32e-1 1.259e0 1.43e-1 1.43e-1
6.32e-1 1.286e0 1.71e-1 1.71e-1
6.32e-1 1.314e0 2.12e-1 2.12e-1
6.32e-1 1.341e0 2.64e-1 2.64e-1
6.32e-1 1.368e0 3.23e-1 3.23e-1
6.32e-1 1.395e0 4.01e-1 4.01e-1
6.32e-1 1.423e0 5.03e-1 5.03e-1
6.32e-1 1.45e0 6.33e-1 6.33e-1
6.32e-1 1.477e0 7.98e-1 7.98e-1
6.32e-1 1.505e0 9.29e-1 9.29e-1
6.32e-1 1.532e0 7.57e-1 7.57e-1
6.32e-1 1.559e0 5.87e-1 5.87e-1
6.32e-1 1.586e0 4.48e-1 4.48e-1
6.32e-1 1.614e0 3.36e-1 3.36e-1
6.32e-1 1.641e0 2.46e-1 2.46e-1
6.32e-1 1.668e0 1.73e-1 1.73e-1
6.32e-1 1.695e0 1.16e-1 1.16e-1
6.32e-1 1.723e0 7.3e-2 7.3e-2
6.32e-1 1.75e0 4.0e-2 4.0e-2

6.59e-1 2.5e-1 1.77e-1 1.77e-1
6.59e-1 2.77e-1 1.9e-1 1.9e-1
6.59e-1 3.05e-1 2.13e-1 2.13e-1
6.59e-1 3.32e-1 2.48e-1 2.48e-1
6.59e-1 3.59e-1 2.88e-1 2.88e-1
6.59e-1 3.86e-1 3.44e-1 3.44e-1
6.59e-1 4.14e-1 4.19e-1 4.19e-1
6.59e-1 4.41e-1 5.07e-1 5.07e-1
6.59e-1 4.68e-1 5.89e-1 5.89e-1
6.59e-1 4.95e-1 6.58e-1 6.58e-1
6.59e-1 5.23e-1 6.9e-1 6.9e-1
6.59e-1 5.5e-1 6.15e-1 6.15e-1
6.59e-1 5.77e-1 4.89e-1 4.89e-1
6.59e-1 6.05e-1 3.77e-1 3.77e-1
6.59e-1 6.32e-1 2.81e-1 2.81e-1
6.59e-1 6.59e-1 2.03e-1 2.03e-1
6.59e-1 6.86e-1 1.39e-1 1.39e-1
6.59e-1 7.14e-1 9.0e-2 9.0e-2
6.59e-1 7.41e-1 5.2e-2 5.2e-2
6.59e-1 7.68e-1 2.5e-2 2.5e-2
6.59e-1 7.95e-1 8.0e-3 8.0e-3
6.59e-1 8.23e-1 1.0e-3 1.0e-3
6.59e-1 8.5e-1 2.0e-3 2.0e-3
6.59e-1 8.77e-1 1.1e-2 1.1e-2
6.59e-1 9.05e-1 2.8e-2 2.8e-2
6.59e-1 9.32e-1 5.4e-2 5.4e-2
6.59e-1 9.59e-1 8.8e-2 8.8e-2
6.59e-1 9.86e-1 1.3e-1 1.3e-1
6.59e-1 1.014e0 1.81e-1 1.81e-1
6.59e-1 1.041e0 2.21e-1 2.21e-1
6.59e-1 1.068e0 2.11e-1 2.11e-1
6.59e-1 1.095e0 2.01e-1 2.01e-1
6.59e-1 1.123e0 1.92e-1 1.92e-1
6.59e-1 1.15e0 1.83e-1 1.83e-1
6.59e-1 1.177e0 1.76e-1 1.76e-1
6.59e-1 1.205e0 1.72e-1 1.72e-1
6.59e-1 1.232e0 1.73e-1 1.73e-1
6.59e-1 1.259e0 1.8e-1 1.8e-1
6.59e-1 1.286e0 1.97e-1 1.97e-1
6.59e-1 1.314e0 2.23e-1 2.23e-1
6.59e-1 1.341e0 2.6e-1 2.6e-1
6.59e-1 1.368e0 3.05e-1 3.05e-1
6.59e-1 1.395e0 3.67e-1 3.67e-1
6.59e-1 1.423e0 4.48e-1 4.48e-1
6.59e-1 1.45e0 5.35e-1 5.35e-1
6.59e-1 1.477e0 6.15e-1 6.15e-1
6.59e-1 1.505e0 6.74e-1 6.74e-1
6.59e-1 1.532e0 6.91e-1 6.91e-1
6.59e-1 1.559e0 5.72e-1 5.72e-1
6.59e-1 1.586e0 4.5e-1 4.5e-1
6.59e-1 1.614e0 3.43e-1 3.43e-1
6.59e-1 1.641e0 2.53e-1 2.53e-1
6.59e-1 1.668e0 1.8e-1 1.8e-1
6.59e-1 1.695e0 1.21e-1 1.21e-1
6.59e-1 1.723e0 7.6e-2 7.6e-2
6.59e-1 1.75e0 4.2e-2 4.2e-2

6.86e-1 2.5e-1 2.32e-1 2.32e-1
6.86e-1 2.77e-1 2.29e-1 2.29e-1
6.86e-1 3.05e-1 2.35e-1 2.35e-1
6.86e-1 3.32e-1 2.49e-1 2.49e-1
6.86e-1 3.59e-1 2.71e-1 2.71e-1
6.86e-1 3.86e-1 3.05e-1 3.05e-1
6.86e-1 4.14e-1 3.45e-1 3.45e-1
6.86e-1 4.41e-1 3.89e-1 3.89e-1
6.86e-1 4.68e-1 4.33e-1 4.33e-1
6.86e-1 4.95e-1 4.71e-1 4.71e-1
6.86e-1 5.23e-1 4.98e-1 4.98e-1
6.86e-1 5.5e-1 5.1e-1 5.1e-1
6.86e-1 5.77e-1 4.52e-1 4.52e-1
6.86e-1 6.05e-1 3.57e-1 3.57e-1
6.86e-1 6.32e-1 2.72e-1 2.72e-1
6.86e-1 6.59e-1 2.0e-1 2.0e-1
6.86e-1 6.86e-1 1.39e-1 1.39e-1
6.86e-1 7.14e-1 9.0e-2 9.0e-2
6.86e-1 7.41e-1 5.3e-2 5.3e-2
6.86e-1 7.68e-1 2.6e-2 2.6e-2
6.86e-1 7.95e-1 9.0e-3 9.0e-3
6.86e-1 8.23e-1 1.0e-3 1.0e-3
6.86e-1 8.5e-1 2.0e-3 2.0e-3
6.86e-1 8.77e-1 1.1e-2 1.1e-2
6.86e-1 9.05e-1 3.0e-2 3.0e-2
6.86e-1 9.32e-1 5.7e-2 5.7e-2
6.86e-1 9.59e-1 9.4e-2 9.4e-2
6.86e-1 9.86e-1 1.39e-1 1.39e-1
6.86e-1 1.014e0 1.94e-1 1.94e-1
6.86e-1 1.041e0 2.58e-1 2.58e-1
6.86e-1 1.068e0 3.09e-1 3.09e-1
6.86e-1 1.095e0 2.99e-1 2.99e-1
6.86e-1 1.123e0 2.88e-1 2.88e-1
6.86e-1 1.15e0 2.75e-1 2.75e-1
6.86e-1 1.177e0 2.61e-1 2.61e-1
6.86e-1 1.205e0 2.48e-1 2.48e-1
6.86e-1 1.232e0 2.37e-1 2.37e-1
6.86e-1 1.259e0 2.3e-1 2.3e-1
6.86e-1 1.286e0 2.3e-1 2.3e-1
6.86e-1 1.314e0 2.38e-1 2.38e-1
6.86e-1 1.341e0 2.55e-1 2.55e-1
6.86e-1 1.368e0 2.81e-1 2.81e-1
6.86e-1 1.395e0 3.18e-1 3.18e-1
6.86e-1 1.423e0 3.6e-1 3.6e-1
6.86e-1 1.45e0 4.04e-1 4.04e-1
6.86e-1 1.477e0 4.47e-1 4.47e-1
6.86e-1 1.505e0 4.82e-1 4.82e-1
6.86e-1 1.532e0 5.04e-1 5.04e-1
6.86e-1 1.559e0 5.11e-1 5.11e-1
6.86e-1 1.586e0 4.2e-1 4.2e-1
6.86e-1 1.614e0 3.28e-1 3.28e-1
6.86e-1 1.641e0 2.47e-1 2.47e-1
6.86e-1 1.668e0 1.78e-1 1.78e-1
6.86e-1 1.695e0 1.21e-1 1.21e-1
6.86e-1 1.723e0 7.7e-2 7.7e-2
6.86e-1 1.75e0 4.3e-2 4.3e-2

7.14e-1 2.5e-1 3.01e-1 3.01e-1
7.14e-1 2.77e-1 2.77e-1 2.77e-1
7.14e-1 3.05e-1 2.6e-1 2.6e-1
7.14e-1 3.32e-1 2.5e-1 2.5e-1
7.14e-1 3.59e-1 2.49e-1 2.49e-1
7.14e-1 3.86e-1 2.57e-1 2.57e-1
7.14e-1 4.14e-1 2.71e-1 2.71e-1
7.14e-1 4.41e-1 2.89e-1 2.89e-1
7.14e-1 4.68e-1 3.11e-1 3.11e-1
7.14e-1 4.95e-1 3.32e-1 3.32e-1
7.14e-1 5.23e-1 3.5e-1 3.5e-1
7.14e-1 5.5e-1 3.64e-1 3.64e-1
7.14e-1 5.77e-1 3.74e-1 3.74e-1
7.14e-1 6.05e-1 3.29e-1 3.29e-1
7.14e-1 6.32e-1 2.54e-1 2.54e-1
7.14e-1 6.59e-1 1.89e-1 1.89e-1
7.14e-1 6.86e-1 1.33e-1 1.33e-1
7.14e-1 7.14e-1 8.8e-2 8.8e-2
7.14e-1 7.41e-1 5.2e-2 5.2e-2
7.14e-1 7.68e-1 2.6e-2 2.6e-2
7.14e-1 7.95e-1 9.0e-3 9.0e-3
7.14e-1 8.23e-1 1.0e-3 1.0e-3
7.14e-1 8.5e-1 2.0e-3 2.0e-3
7.14e-1 8.77e-1 1.2e-2 1.2e-2
7.14e-1 9.05e-1 3.1e-2 3.1e-2
7.14e-1 9.32e-1 6.0e-2 6.0e-2
7.14e-1 9.59e-1 9.9e-2 9.9e-2
7.14e-1 9.86e-1 1.48e-1 1.48e-1
7.14e-1 1.014e0 2.08e-1 2.08e-1
7.14e-1 1.041e0 2.78e-1 2.78e-1
7.14e-1 1.068e0 3.59e-1 3.59e-1
7.14e-1 1.095e0 4.24e-1 4.24e-1
7.14e-1 1.123e0 4.15e-1 4.15e-1
7.14e-1 1.15e0 3.98e-1 3.98e-1
7.14e-1 1.177e0 3.76e-1 3.76e-1
7.14e-1 1.205e0 3.48e-1 3.48e-1
7.14e-1 1.232e0 3.19e-1 3.19e-1
7.14e-1 1.259e0 2.93e-1 2.93e-1
7.14e-1 1.286e0 2.71e-1 2.71e-1
7.14e-1 1.314e0 2.56e-1 2.56e-1
7.14e-1 1.341e0 2.49e-1 2.49e-1
7.14e-1 1.368e0 2.51e-1 2.51e-1
7.14e-1 1.395e0 2.61e-1 2.61e-1
7.14e-1 1.423e0 2.76e-1 2.76e-1
7.14e-1 1.45e0 2.96e-1 2.96e-1
7.14e-1 1.477e0 3.18e-1 3.18e-1
7.14e-1 1.505e0 3.38e-1 3.38e-1
7.14e-1 1.532e0 3.55e-1 3.55e-1
7.14e-1 1.559e0 3.68e-1 3.68e-1
7.14e-1 1.586e0 3.76e-1 3.76e-1
7.14e-1 1.614e0 3.03e-1 3.03e-1
7.14e-1 1.641e0 2.31e-1 2.31e-1
7.14e-1 1.668e0 1.69e-1 1.69e-1
7.14e-1 1.695e0 1.17e-1 1.17e-1
7.14e-1 1.723e0 7.5e-2 7.5e-2
7.14e-1 1.75e0 4.2e-2 4.2e-2

7.41e-1 2.5e-1 3.83e-1 3.83e-1
7.41e-1 2.77e-1 3.28e-1 3.28e-1
7.41e-1 3.05e-1 2.82e-1 2.82e-1
7.41e-1 3.32e-1 2.51e-1 2.51e-1
7.41e-1 3.59e-1 2.28e-1 2.28e-1
7.41e-1 3.86e-1 2.14e-1 2.14e-1
7.41e-1 4.14e-1 2.09e-1 2.09e-1
7.41e-1 4.41e-1 2.1e-1 2.1e-1
7.41e-1 4.68e-1 2.17e-1 2.17e-1
7.41e-1 4.95e-1 2.27e-1 2.27e-1
7.41e-1 5.23e-1 2.38e-1 2.38e-1
7.41e-1 5.5e-1 2.5e-1 2.5e-1
7.41e-1 5.77e-1 2.61e-1 2.61e-1
7.41e-1 6.05e-1 2.7e-1 2.7e-1
7.41e-1 6.32e-1 2.36e-1 2.36e-1
7.41e-1 6.59e-1 1.76e-1 1.76e-1
7.41e-1 6.86e-1 1.25e-1 1.25e-1
7.41e-1 7.14e-1 8.3e-2 8.3e-2
7.41e-1 7.41e-1 4.9e-2 4.9e-2
7.41e-1 7.68e-1 2.5e-2 2.5e-2
7.41e-1 7.95e-1 8.0e-3 8.0e-3
7.41e-1 8.23e-1 1.0e-3 1.0e-3
7.41e-1 8.5e-1 2.0e-3 2.0e-3
7.41e-1 8.77e-1 1.2e-2 1.2e-2
7.41e-1 9.05e-1 3.1e-2 3.1e-2
7.41e-1 9.32e-1 6.0e-2 6.0e-2
7.41e-1 9.59e-1 1.0e-1 1.0e-1
7.41e-1 9.86e-1 1.52e-1 1.52e-1
7.41e-1 1.014e0 2.17e-1 2.17e-1
7.41e-1 1.041e0 2.96e-1 2.96e-1
7.41e-1 1.068e0 3.89e-1 3.89e-1
7.41e-1 1.095e0 4.92e-1 4.92e-1
7.41e-1 1.123e0 5.75e-1 5.75e-1
7.41e-1 1.15e0 5.62e-1 5.62e-1
7.41e-1 1.177e0 5.28e-1 5.28e-1
7.41e-1 1.205e0 4.78e-1 4.78e-1
7.41e-1 1.232e0 4.21e-1 4.21e-1
7.41e-1 1.259e0 3.65e-1 3.65e-1
7.41e-1 1.286e0 3.11e-1 3.11e-1
7.41e-1 1.314e0 2.7e-1 2.7e-1
7.41e-1 1.341e0 2.43e-1 2.43e-1
7.41e-1 1.368e0 2.22e-1 2.22e-1
7.41e-1 1.395e0 2.11e-1 2.11e-1
7.41e-1 1.423e0 2.09e-1 2.09e-1
7.41e-1 1.45e0 2.12e-1 2.12e-1
7.41e-1 1.477e0 2.2e-1 2.2e-1
7.41e-1 1.505e0 2.31e-1 2.31e-1
7.41e-1 1.532e0 2.42e-1 2.42e-1
7.41e-1 1.559e0 2.54e-1 2.54e-1
7.41e-1 1.586e0 2.64e-1 2.64e-1
7.41e-1 1.614e0 2.73e-1 2.73e-1
7.41e-1 1.641e0 2.15e-1 2.15e-1
7.41e-1 1.668e0 1.58e-1 1.58e-1
7.41e-1 1.695e0 1.1e-1 1.1e-1
7.41e-1 1.723e0 7.1e-2 7.1e-2
7.41e-1 1.75e0 4.0e-2 4.0e-2

7.68e-1 2.5e-1 4.5e-1 4.5e-1
7.68e-1 2.77e-1 3.65e-1 3.65e-1
7.68e-1 3.05e-1 3.0e-1 3.0e-1
7.68e-1 3.32e-1 2.52e-1 2.52e-1
7.68e-1 3.59e-1 2.1e-1 2.1e-1
7.68e-1 3.86e-1 1.8e-1 1.8e-1
7.68e-1 4.14e-1 1.61e-1 1.61e-1
7.68e-1 4.41e-1 1.51e-1 1.51e-1
7.68e-1 4.68e-1 1.48e-1 1.48e-1
7.68e-1 4.95e-1 1.5e-1 1.5e-1
7.68e-1 5.23e-1 1.55e-1 1.55e-1
7.68e-1 5.5e-1 1.63e-1 1.63e-1
7.68e-1 5.77e-1 1.72e-1 1.72e-1
7.68e-1 6.05e-1 1.82e-1 1.82e-1
7.68e-1 6.32e-1 1.91e-1 1.91e-1
7.68e-1 6.59e-1 1.64e-1 1.64e-1
7.68e-1 6.86e-1 1.17e-1 1.17e-1
7.68e-1 7.14e-1 7.8e-2 7.8e-2
7.68e-1 7.41e-1 4.7e-2 4.7e-2
7.68e-1 7.68e-1 2.3e-2 2.3e-2
7.68e-1 7.95e-1 8.0e-3 8.0e-3
7.68e-1 8.23e-1 1.0e-3 1.0e-3
7.68e-1 8.5e-1 2.0e-3 2.0e-3
7.68e-1 8.77e-1 1.1e-2 1.1e-2
7.68e-1 9.05e-1 3.0e-2 3.0e-2
7.68e-1 9.32e-1 5.8e-2 5.8e-2
7.68e-1 9.59e-1 9.8e-2 9.8e-2
7.68e-1 9.86e-1 1.5e-1 1.5e-1
7.68e-1 1.014e0 2.17e-1 2.17e-1
7.68e-1 1.041e0 3.0e-1 3.0e-1
7.68e-1 1.068e0 4.02e-1 4.02e-1
7.68e-1 1.095e0 5.25e-1 5.25e-1
7.68e-1 1.123e0 6.67e-1 6.67e-1
7.68e-1 1.15e0 7.76e-1 7.76e-1
7.68e-1 1.177e0 7.3e-1 7.3e-1
7.68e-1 1.205e0 6.35e-1 6.35e-1
7.68e-1 1.232e0 5.2e-1 5.2e-1
7.68e-1 1.259e0 4.19e-1 4.19e-1
7.68e-1 1.286e0 3.41e-1 3.41e-1
7.68e-1 1.314e0 2.82e-1 2.82e-1
7.68e-1 1.341e0 2.37e-1 2.37e-1
7.68e-1 1.368e0 1.99e-1 1.99e-1
7.68e-1 1.395e0 1.73e-1 1.73e-1
7.68e-1 1.423e0 1.57e-1 1.57e-1
7.68e-1 1.45e0 1.49e-1 1.49e-1
7.68e-1 1.477e0 1.48e-1 1.48e-1
7.68e-1 1.505e0 1.51e-1 1.51e-1
7.68e-1 1.532e0 1.58e-1 1.58e-1
7.68e-1 1.559e0 1.66e-1 1.66e-1
7.68e-1 1.586e0 1.75e-1 1.75e-1
7.68e-1 1.614e0 1.85e-1 1.85e-1
7.68e-1 1.641e0 1.95e-1 1.95e-1
7.68e-1 1.668e0 1.48e-1 1.48e-1
7.68e-1 1.695e0 1.03e-1 1.03e-1
7.68e-1 1.723e0 6.7e-2 6.7e-2
7.68e-1 1.75e0 3.8e-2 3.8e-2

7.95e-1 2.5e-1 4.9e-1 4.9e-1
7.95e-1 2.77e-1 3.9e-1 3.9e-1
7.95e-1 3.05e-1 3.12e-1 3.12e-1
7.95e-1 3.32e-1 2.53e-1 2.53e-1
7.95e-1 3.59e-1 1.97e-1 1.97e-1
7.95e-1 3.86e-1 1.56e-1 1.56e-1
7.95e-1 4.14e-1 1.27e-1 1.27e-1
7.95e-1 4.41e-1 1.09e-1 1.09e-1
7.95e-1 4.68e-1 9.9e-2 9.9e-2
7.95e-1 4.95e-1 9.5e-2 9.5e-2
7.95e-1 5.23e-1 9.5e-2 9.5e-2
7.95e-1 5.5e-1 9.9e-2 9.9e-2
7.95e-1 5.77e-1 1.05e-1 1.05e-1
7.95e-1 6.05e-1 1.13e-1 1.13e-1
7.95e-1 6.32e-1 1.22e-1 1.22e-1
7.95e-1 6.59e-1 1.31e-1 1.31e-1
7.95e-1 6.86e-1 1.1e-1 1.1e-1
7.95e-1 7.14e-1 7.3e-2 7.3e-2
7.95e-1 7.41e-1 4.4e-2 4.4e-2
7.95e-1 7.68e-1 2.2e-2 2.2e-2
7.95e-1 7.95e-1 7.0e-3 7.0e-3
7.95e-1 8.23e-1 1.0e-3 1.0e-3
7.95e-1 8.5e-1 1.0e-3 1.0e-3
7.95e-1 8.77e-1 1.1e-2 1.1e-2
7.95e-1 9.05e-1 2.8e-2 2.8e-2
7.95e-1 9.32e-1 5.6e-2 5.6e-2
7.95e-1 9.59e-1 9.3e-2 9.3e-2
7.95e-1 9.86e-1 1.43e-1 1.43e-1
7.95e-1 1.014e0 2.07e-1 2.07e-1
7.95e-1 1.041e0 2.87e-1 2.87e-1
7.95e-1 1.068e0 3.86e-1 3.86e-1
7.95e-1 1.095e0 5.1e-1 5.1e-1
7.95e-1 1.123e0 6.62e-1 6.62e-1
7.95e-1 1.15e0 8.5e-1 8.5e-1
7.95e-1 1.177e0 9.13e-1 9.13e-1
7.95e-1 1.205e0 7.23e-1 7.23e-1
7.95e-1 1.232e0 5.72e-1 5.72e-1
7.95e-1 1.259e0 4.54e-1 4.54e-1
7.95e-1 1.286e0 3.62e-1 3.62e-1
7.95e-1 1.314e0 2.91e-1 2.91e-1
7.95e-1 1.341e0 2.33e-1 2.33e-1
7.95e-1 1.368e0 1.82e-1 1.82e-1
7.95e-1 1.395e0 1.45e-1 1.45e-1
7.95e-1 1.423e0 1.2e-1 1.2e-1
7.95e-1 1.45e0 1.05e-1 1.05e-1
7.95e-1 1.477e0 9.7e-2 9.7e-2
7.95e-1 1.505e0 9.4e-2 9.4e-2
7.95e-1 1.532e0 9.6e-2 9.6e-2
7.95e-1 1.559e0 1.01e-1 1.01e-1
7.95e-1 1.586e0 1.08e-1 1.08e-1
7.95e-1 1.614e0 1.16e-1 1.16e-1
7.95e-1 1.641e0 1.25e-1 1.25e-1
7.95e-1 1.668e0 1.35e-1 1.35e-1
7.95e-1 1.695e0 9.7e-2 9.7e-2
7.95e-1 1.723e0 6.3e-2 6.3e-2
7.95e-1 1.75e0 3.6e-2 3.6e-2

8.23e-1 2.5e-1 4.95e-1 4.95e-1
8.23e-1 2.77e-1 3.98e-1 3.98e-1
8.23e-1 3.05e-1 3.18e-1 3.18e-1
8.23e-1 3.32e-1 2.53e-1 2.53e-1
8.23e-1 3.59e-1 1.9e-1 1.9e-1
8.23e-1 3.86e-1 1.42e-1 1.42e-1
8.23e-1 4.14e-1 1.07e-1 1.07e-1
8.23e-1 4.41e-1 8.2e-2 8.2e-2
8.23e-1 4.68e-1 6.7e-2 6.7e-2
8.23e-1 4.95e-1 5.8e-2 5.8e-2
8.23e-1 5.23e-1 5.4e-2 5.4e-2
8.23e-1 5.5e-1 5.5e-2 5.5e-2
8.23e-1 5.77e-1 5.8e-2 5.8e-2
8.23e-1 6.05e-1 6.3e-2 6.3e-2
8.23e-1 6.32e-1 6.9e-2 6.9e-2
8.23e-1 6.59e-1 7.7e-2 7.7e-2
8.23e-1 6.86e-1 8.6e-2 8.6e-2
8.23e-1 7.14e-1 7.0e-2 7.0e-2
8.23e-1 7.41e-1 4.2e-2 4.2e-2
8.23e-1 7.68e-1 2.1e-2 2.1e-2
8.23e-1 7.95e-1 7.0e-3 7.0e-3
8.23e-1 8.23e-1 1.0e-3 1.0e-3
8.23e-1 8.5e-1 1.0e-3 1.0e-3
8.23e-1 8.77e-1 1.0e-2 1.0e-2
8.23e-1 9.05e-1 2.7e-2 2.7e-2
8.23e-1 9.32e-1 5.2e-2 5.2e-2
8.23e-1 9.59e-1 8.8e-2 8.8e-2
8.23e-1 9.86e-1 1.34e-1 1.34e-1
8.23e-1 1.014e0 1.93e-1 1.93e-1
8.23e-1 1.041e0 2.66e-1 2.66e-1
8.23e-1 1.068e0 3.56e-1 3.56e-1
8.23e-1 1.095e0 4.66e-1 4.66e-1
8.23e-1 1.123e0 5.61e-1 5.61e-1
8.23e-1 1.15e0 6.45e-1 6.45e-1
8.23e-1 1.177e0 7.11e-1 7.11e-1
8.23e-1 1.205e0 6.86e-1 6.86e-1
8.23e-1 1.232e0 5.69e-1 5.69e-1
8.23e-1 1.259e0 4.61e-1 4.61e-1
8.23e-1 1.286e0 3.69e-1 3.69e-1
8.23e-1 1.314e0 2.95e-1 2.95e-1
8.23e-1 1.341e0 2.31e-1 2.31e-1
8.23e-1 1.368e0 1.73e-1 1.73e-1
8.23e-1 1.395e0 1.29e-1 1.29e-1
8.23e-1 1.423e0 9.7e-2 9.7e-2
8.23e-1 1.45e0 7.6e-2 7.6e-2
8.23e-1 1.477e0 6.3e-2 6.3e-2
8.23e-1 1.505e0 5.6e-2 5.6e-2
8.23e-1 1.532e0 5.4e-2 5.4e-2
8.23e-1 1.559e0 5.5e-2 5.5e-2
8.23e-1 1.586e0 5.9e-2 5.9e-2
8.23e-1 1.614e0 6.5e-2 6.5e-2
8.23e-1 1.641e0 7.2e-2 7.2e-2
8.23e-1 1.668e0 8.0e-2 8.0e-2
8.23e-1 1.695e0 8.9e-2 8.9e-2
8.23e-1 1.723e0 6.0e-2 6.0e-2
8.23e-1 1.75e0 3.4e-2 3.4e-2

8.5e-1 2.5e-1 4.62e-1 4.62e-1
8.5e-1 2.77e-1 3.85e-1 3.85e-1
8.5e-1 3.05e-1 3.15e-1 3.15e-1
8.5e-1 3.32e-1 2.53e-1 2.53e-1
8.5e-1 3.59e-1 1.9e-1 1.9e-1
8.5e-1 3.86e-1 1.38e-1 1.38e-1
8.5e-1 4.14e-1 9.9e-2 9.9e-2
8.5e-1 4.41e-1 7.0e-2 7.0e-2
8.5e-1 4.68e-1 5.0e-2 5.0e-2
8.5e-1 4.95e-1 3.7e-2 3.7e-2
8.5e-1 5.23e-1 3.0e-2 3.0e-2
8.5e-1 5.5e-1 2.7e-2 2.7e-2
8.5e-1 5.77e-1 2.7e-2 2.7e-2
8.5e-1 6.05e-1 2.9e-2 2.9e-2
8.5e-1 6.32e-1 3.3e-2 3.3e-2
8.5e-1 6.59e-1 3.8e-2 3.8e-2
8.5e-1 6.86e-1 4.5e-2 4.5e-2
8.5e-1 7.14e-1 5.2e-2 5.2e-2
8.5e-1 7.41e-1 4.0e-2 4.0e-2
8.5e-1 7.68e-1 2.0e-2 2.0e-2
8.5e-1 7.95e-1 7.0e-3 7.0e-3
8.5e-1 8.23e-1 1.0e-3 1.0e-3
8.5e-1 8.5e-1 1.0e-3 1.0e-3
8.5e-1 8.77e-1 9.0e-3 9.0e-3
8.5e-1 9.05e-1 2.5e-2 2.5e-2
8.5e-1 9.32e-1 4.9e-2 4.9e-2
8.5e-1 9.59e-1 8.2e-2 8.2e-2
8.5e-1 9.86e-1 1.25e-1 1.25e-1
8.5e-1 1.014e0 1.8e-1 1.8e-1
8.5e-1 1.041e0 2.46e-1 2.46e-1
8.5e-1 1.068e0 3.0e-1 3.0e-1
8.5e-1 1.095e0 3.48e-1 3.48e-1
8.5e-1 1.123e0 4.03e-1 4.03e-1
8.5e-1 1.15e0 4.61e-1 4.61e-1
8.5e-1 1.177e0 5.14e-1 5.14e-1
8.5e-1 1.205e0 5.41e-1 5.41e-1
8.5e-1 1.232e0 5.14e-1 5.14e-1
8.5e-1 1.259e0 4.36e-1 4.36e-1
8.5e-1 1.286e0 3.61e-1 3.61e-1
8.5e-1 1.314e0 2.93e-1 2.93e-1
8.5e-1 1.341e0 2.31e-1 2.31e-1
8.5e-1 1.368e0 1.71e-1 1.71e-1
8.5e-1 1.395e0 1.24e-1 1.24e-1
8.5e-1 1.423e0 8.8e-2 8.8e-2
8.5e-1 1.45e0 6.2e-2 6.2e-2
8.5e-1 1.477e0 4.5e-2 4.5e-2
8.5e-1 1.505e0 3.4e-2 3.4e-2
8.5e-1 1.532e0 2.8e-2 2.8e-2
8.5e-1 1.559e0 2.6e-2 2.6e-2
8.5e-1 1.586e0 2.7e-2 2.7e-2
8.5e-1 1.614e0 3.0e-2 3.0e-2
8.5e-1 1.641e0 3.5e-2 3.5e-2
8.5e-1 1.668e0 4.0e-2 4.0e-2
8.5e-1 1.695e0 4.7e-2 4.7e-2
8.5e-1 1.723e0 5.4e-2 5.4e-2
8.5e-1 1.75e0 3.3e-2 3.3e-2

8.77e-1 2.5e-1 4.04e-1 4.04e-1
8.77e-1 2.77e-1 3.56e-1 3.56e-1
8.77e-1 3.05e-1 3.04e-1 3.04e-1
8.77e-1 3.32e-1 2.53e-1 2.53e-1
8.77e-1 3.59e-1 1.95e-1 1.95e-1
8.77e-1 3.86e-1 1.45e-1 1.45e-1
8.77e-1 4.14e-1 1.03e-1 1.03e-1
8.77e-1 4.41e-1 7.2e-2 7.2e-2
8.77e-1 4.68e-1 4.8e-2 4.8e-2
8.77e-1 4.95e-1 3.2e-2 3.2e-2
8.77e-1 5.23e-1 2.1e-2 2.1e-2
8.77e-1 5.5e-1 1.4e-2 1.4e-2
8.77e-1 5.77e-1 1.1e-2 1.1e-2
8.77e-1 6.05e-1 1.0e-2 1.0e-2
8.77e-1 6.32e-1 1.1e-2 1.1e-2
8.77e-1 6.59e-1 1.4e-2 1.4e-2
8.77e-1 6.86e-1 1.7e-2 1.7e-2
8.77e-1 7.14e-1 2.2e-2 2.2e-2
8.77e-1 7.41e-1 2.7e-2 2.7e-2
8.77e-1 7.68e-1 1.9e-2 1.9e-2
8.77e-1 7.95e-1 7.0e-3 7.0e-3
8.77e-1 8.23e-1 1.0e-3 1.0e-3
8.77e-1 8.5e-1 1.0e-3 1.0e-3
8.77e-1 8.77e-1 9.0e-3 9.0e-3
8.77e-1 9.05e-1 2.4e-2 2.4e-2
8.77e-1 9.32e-1 4.7e-2 4.7e-2
8.77e-1 9.59e-1 7.8e-2 7.8e-2
8.77e-1 9.86e-1 1.18e-1 1.18e-1
8.77e-1 1.014e0 1.49e-1 1.49e-1
8.77e-1 1.041e0 1.74e-1 1.74e-1
8.77e-1 1.068e0 2.04e-1 2.04e-1
8.77e-1 1.095e0 2.39e-1 2.39e-1
8.77e-1 1.123e0 2.79e-1 2.79e-1
8.77e-1 1.15e0 3.22e-1 3.22e-1
8.77e-1 1.177e0 3.65e-1 3.65e-1
8.77e-1 1.205e0 3.98e-1 3.98e-1
8.77e-1 1.232e0 4.12e-1 4.12e-1
8.77e-1 1.259e0 3.9e-1 3.9e-1
8.77e-1 1.286e0 3.39e-1 3.39e-1
8.77e-1 1.314e0 2.86e-1 2.86e-1
8.77e-1 1.341e0 2.33e-1 2.33e-1
8.77e-1 1.368e0 1.77e-1 1.77e-1
8.77e-1 1.395e0 1.3e-1 1.3e-1
8.77e-1 1.423e0 9.2e-2 9.2e-2
8.77e-1 1.45e0 6.3e-2 6.3e-2
8.77e-1 1.477e0 4.2e-2 4.2e-2
8.77e-1 1.505e0 2.7e-2 2.7e-2
8.77e-1 1.532e0 1.8e-2 1.8e-2
8.77e-1 1.559e0 1.3e-2 1.3e-2
8.77e-1 1.586e0 1.0e-2 1.0e-2
8.77e-1 1.614e0 1.0e-2 1.0e-2
8.77e-1 1.641e0 1.2e-2 1.2e-2
8.77e-1 1.668e0 1.5e-2 1.5e-2
8.77e-1 1.695e0 1.9e-2 1.9e-2
8.77e-1 1.723e0 2.4e-2 2.4e-2
8.77e-1 1.75e0 2.9e-2 2.9e-2

9.05e-1 2.5e-1 3.21e-1 3.21e-1
9.05e-1 2.77e-1 3.17e-1 3.17e-1
9.05e-1 3.05e-1 2.87e-1 2.87e-1
9.05e-1 3.32e-1 2.52e-1 2.52e-1
9.05e-1 3.59e-1 2.06e-1 2.06e-1
9.05e-1 3.86e-1 1.61e-1 1.61e-1
9.05e-1 4.14e-1 1.21e-1 1.21e-1
9.05e-1 4.41e-1 8.7e-2 8.7e-2
9.05e-1 4.68e-1 6.1e-2 6.1e-2
9.05e-1 4.95e-1 4.1e-2 4.1e-2
9.05e-1 5.23e-1 2.6e-2 2.6e-2
9.05e-1 5.5e-1 1.6e-2 1.6e-2
9.05e-1 5.77e-1 9.0e-3 9.0e-3
9.05e-1 6.05e-1 5.0e-3 5.0e-3
9.05e-1 6.32e-1 3.0e-3 3.0e-3
9.05e-1 6.59e-1 2.0e-3 2.0e-3
9.05e-1 6.86e-1 3.0e-3 3.0e-3
9.05e-1 7.14e-1 5.0e-3 5.0e-3
9.05e-1 7.41e-1 8.0e-3 8.0e-3
9.05e-1 7.68e-1 1.1e-2 1.1e-2
9.05e-1 7.95e-1 6.0e-3 6.0e-3
9.05e-1 8.23e-1 1.0e-3 1.0e-3
9.05e-1 8.5e-1 1.0e-3 1.0e-3
9.05e-1 8.77e-1 9.0e-3 9.0e-3
9.05e-1 9.05e-1 2.3e-2 2.3e-2
9.05e-1 9.32e-1 4.5e-2 4.5e-2
9.05e-1 9.59e-1 6.2e-2 6.2e-2
9.05e-1 9.86e-1 7.5e-2 7.5e-2
9.05e-1 1.014e0 9.0e-2 9.0e-2
9.05e-1 1.041e0 1.08e-1 1.08e-1
9.05e-1 1.068e0 1.3e-1 1.3e-1
9.05e-1 1.095e0 1.55e-1 1.55e-1
9.05e-1 1.123e0 1.85e-1 1.85e-1
9.05e-1 1.15e0 2.18e-1 2.18e-1
9.05e-1 1.177e0 2.53e-1 2.53e-1
9.05e-1 1.205e0 2.86e-1 2.86e-1
9.05e-1 1.232e0 3.12e-1 3.12e-1
9.05e-1 1.259e0 3.22e-1 3.22e-1
9.05e-1 1.286e0 3.08e-1 3.08e-1
9.05e-1 1.314e0 2.75e-1 2.75e-1
9.05e-1 1.341e0 2.37e-1 2.37e-1
9.05e-1 1.368e0 1.91e-1 1.91e-1
9.05e-1 1.395e0 1.47e-1 1.47e-1
9.05e-1 1.423e0 1.09e-1 1.09e-1
9.05e-1 1.45e0 7.8e-2 7.8e-2
9.05e-1 1.477e0 5.4e-2 5.4e-2
9.05e-1 1.505e0 3.5e-2 3.5e-2
9.05e-1 1.532e0 2.2e-2 2.2e-2
9.05e-1 1.559e0 1.3e-2 1.3e-2
9.05e-1 1.586e0 7.0e-3 7.0e-3
9.05e-1 1.614e0 4.0e-3 4.0e-3
9.05e-1 1.641e0 2.0e-3 2.0e-3
9.05e-1 1.668e0 2.0e-3 2.0e-3
9.05e-1 1.695e0 4.0e-3 4.0e-3
9.05e-1 1.723e0 6.0e-3 6.0e-3
9.05e-1 1.75e0 9.0e-3 9.0e-3

9.32e-1 2.5e-1 2.48e-1 2.48e-1
9.32e-1 2.77e-1 2.65e-1 2.65e-1
9.32e-1 3.05e-1 2.66e-1 2.66e-1
9.32e-1 3.32e-1 2.51e-1 2.51e-1
9.32e-1 3.59e-1 2.23e-1 2.23e-1
9.32e-1 3.86e-1 1.88e-1 1.88e-1
9.32e-1 4.14e-1 1.51e-1 1.51e-1
9.32e-1 4.41e-1 1.18e-1 1.18e-1
9.32e-1 4.68e-1 8.9e-2 8.9e-2
9.32e-1 4.95e-1 6.5e-2 6.5e-2
9.32e-1 5.23e-1 4.7e-2 4.7e-2
9.32e-1 5.5e-1 3.2e-2 3.2e-2
9.32e-1 5.77e-1 2.1e-2 2.1e-2
9.32e-1 6.05e-1 1.3e-2 1.3e-2
9.32e-1 6.32e-1 8.0e-3 8.0e-3
9.32e-1 6.59e-1 4.0e-3 4.0e-3
9.32e-1 6.86e-1 2.0e-3 2.0e-3
9.32e-1 7.14e-1 0.0e0 0.0e0
9.32e-1 7.41e-1 0.0e0 0.0e0
9.32e-1 7.68e-1 1.0e-3 1.0e-3
9.32e-1 7.95e-1 2.0e-3 2.0e-3
9.32e-1 8.23e-1 0.0e0 0.0e0
9.32e-1 8.5e-1 1.0e-3 1.0e-3
9.32e-1 8.77e-1 9.0e-3 9.0e-3
9.32e-1 9.05e-1 1.6e-2 1.6e-2
9.32e-1 9.32e-1 2.1e-2 2.1e-2
9.32e-1 9.59e-1 2.8e-2 2.8e-2
9.32e-1 9.86e-1 3.7e-2 3.7e-2
9.32e-1 1.014e0 4.7e-2 4.7e-2
9.32e-1 1.041e0 6.0e-2 6.0e-2
9.32e-1 1.068e0 7.5e-2 7.5e-2
9.32e-1 1.095e0 9.3e-2 9.3e-2
9.32e-1 1.123e0 1.15e-1 1.15e-1
9.32e-1 1.15e0 1.41e-1 1.41e-1
9.32e-1 1.177e0 1.7e-1 1.7e-1
9.32e-1 1.205e0 2.01e-1 2.01e-1
9.32e-1 1.232e0 2.31e-1 2.31e-1
9.32e-1 1.259e0 2.55e-1 2.55e-1
9.32e-1 1.286e0 2.67e-1 2.67e-1
9.32e-1 1.314e0 2.62e-1 2.62e-1
9.32e-1 1.341e0 2.43e-1 2.43e-1
9.32e-1 1.368e0 2.12e-1 2.12e-1
9.32e-1 1.395e0 1.75e-1 1.75e-1
9.32e-1 1.423e0 1.4e-1 1.4e-1
9.32e-1 1.45e0 1.08e-1 1.08e-1
9.32e-1 1.477e0 8.1e-2 8.1e-2
9.32e-1 1.505e0 5.9e-2 5.9e-2
9.32e-1 1.532e0 4.1e-2 4.1e-2
9.32e-1 1.559e0 2.8e-2 2.8e-2
9.32e-1 1.586e0 1.8e-2 1.8e-2
9.32e-1 1.614e0 1.1e-2 1.1e-2
9.32e-1 1.641e0 6.0e-3 6.0e-3
9.32e-1 1.668e0 3.0e-3 3.0e-3
9.32e-1 1.695e0 1.0e-3 1.0e-3
9.32e-1 1.723e0 0.0e0 0.0e0
9.32e-1 1.75e0 0.0e0 0.0e0

9.59e-1 2.5e-1 1.89e-1 1.89e-1
9.59e-1 2.77e-1 2.19e-1 2.19e-1
9.59e-1 3.05e-1 2.41e-1 2.41e-1
9.59e-1 3.32e-1 2.5e-1 2.5e-1
9.59e-1 3.59e-1 2.44e-1 2.44e-1
9.59e-1 3.86e-1 2.24e-1 2.24e-1
9.59e-1 4.14e-1 1.96e-1 1.96e-1
9.59e-1 4.41e-1 1.64e-1 1.64e-1
9.59e-1 4.68e-1 1.34e-1 1.34e-1
9.59e-1 4.95e-1 1.07e-1 1.07e-1
9.59e-1 5.23e-1 8.3e-2 8.3e-2
9.59e-1 5.5e-1 6.4e-2 6.4e-2
9.59e-1 5.77e-1 4.8e-2 4.8e-2
9.59e-1 6.05e-1 3.6e-2 3.6e-2
9.59e-1 6.32e-1 2.6e-2 2.6e-2
9.59e-1 6.59e-1 1.9e-2 1.9e-2
9.59e-1 6.86e-1 1.3e-2 1.3e-2
9.59e-1 7.14e-1 8.0e-3 8.0e-3
9.59e-1 7.41e-1 5.0e-3 5.0e-3
9.59e-1 7.68e-1 2.0e-3 2.0e-3
9.59e-1 7.95e-1 1.0e-3 1.0e-3
9.59e-1 8.23e-1 0.0e0 0.0e0
9.59e-1 8.5e-1 0.0e0 0.0e0
9.59e-1 8.77e-1 1.0e-3 1.0e-3
9.59e-1 9.05e-1 2.0e-3 2.0e-3
9.59e-1 9.32e-1 5.0e-3 5.0e-3
9.59e-1 9.59e-1 8.0e-3 8.0e-3
9.59e-1 9.86e-1 1.3e-2 1.3e-2
9.59e-1 1.014e0 1.9e-2 1.9e-2
9.59e-1 1.041e0 2.7e-2 2.7e-2
9.59e-1 1.068e0 3.7e-2 3.7e-2
9.59e-1 1.095e0 5.0e-2 5.0e-2
9.59e-1 1.123e0 6.6e-2 6.6e-2
9.59e-1 1.15e0 8.6e-2 8.6e-2
9.59e-1 1.177e0 1.09e-1 1.09e-1
9.59e-1 1.205e0 1.37e-1 1.37e-1
9.59e-1 1.232e0 1.68e-1 1.68e-1
9.59e-1 1.259e0 2.0e-1 2.0e-1
9.59e-1 1.286e0 2.27e-1 2.27e-1
9.59e-1 1.314e0 2.45e-1 2.45e-1
9.59e-1 1.341e0 2.5e-1 2.5e-1
9.59e-1 1.368e0 2.38e-1 2.38e-1
9.59e-1 1.395e0 2.15e-1 2.15e-1
9.59e-1 1.423e0 1.85e-1 1.85e-1
9.59e-1 1.45e0 1.54e-1 1.54e-1
9.59e-1 1.477e0 1.24e-1 1.24e-1
9.59e-1 1.505e0 9.8e-2 9.8e-2
9.59e-1 1.532e0 7.6e-2 7.6e-2
9.59e-1 1.559e0 5.8e-2 5.8e-2
9.59e-1 1.586e0 4.4e-2 4.4e-2
9.59e-1 1.614e0 3.2e-2 3.2e-2
9.59e-1 1.641e0 2.3e-2 2.3e-2
9.59e-1 1.668e0 1.6e-2 1.6e-2
9.59e-1 1.695e0 1.1e-2 1.1e-2
9.59e-1 1.723e0 7.0e-3 7.0e-3
9.59e-1 1.75e0 4.0e-3 4.0e-3

9.86e-1 2.5e-1 1.45e-1 1.45e-1
9.86e-1 2.77e-1 1.82e-1 1.82e-1
9.86e-1 3.05e-1 2.18e-1 2.18e-1
9.86e-1 3.32e-1 2.49e-1 2.49e-1
9.86e-1 3.59e-1 2.66e-1 2.66e-1
9.86e-1 3.86e-1 2.68e-1 2.68e-1
9.86e-1 4.14e-1 2.54e-1 2.54e-1
9.86e-1 4.41e-1 2.28e-1 2.28e-1
9.86e-1 4.68e-1 1.98e-1 1.98e-1
9.86e-1 4.95e-1 1.67e-1 1.67e-1
9.86e-1 5.23e-1 1.38e-1 1.38e-1
9.86e-1 5.5e-1 1.13e-1 1.13e-1
9.86e-1 5.77e-1 9.2e-2 9.2e-2
9.86e-1 6.05e-1 7.4e-2 7.4e-2
9.86e-1 6.32e-1 5.9e-2 5.9e-2
9.86e-1 6.59e-1 4.7e-2 4.7e-2
9.86e-1 6.86e-1 3.7e-2 3.7e-2
9.86e-1 7.14e-1 2.8e-2 2.8e-2
9.86e-1 7.41e-1 2.1e-2 2.1e-2
9.86e-1 7.68e-1 1.6e-2 1.6e-2
9.86e-1 7.95e-1 6.0e-3 6.0e-3
9.86e-1 8.23e-1 0.0e0 0.0e0
9.86e-1 8.5e-1 1.0e-3 1.0e-3
9.86e-1 8.77e-1 2.0e-3 2.0e-3
9.86e-1 9.05e-1 1.0e-3 1.0e-3
9.86e-1 9.32e-1 0.0e0 0.0e0
9.86e-1 9.59e-1 0.0e0 0.0e0
9.86e-1 9.86e-1 2.0e-3 2.0e-3
9.86e-1 1.014e0 4.0e-3 4.0e-3
9.86e-1 1.041e0 8.0e-3 8.0e-3
9.86e-1 1.068e0 1.4e-2 1.4e-2
9.86e-1 1.095e0 2.2e-2 2.2e-2
9.86e-1 1.123e0 3.4e-2 3.4e-2
9.86e-1 1.15e0 4.9e-2 4.9e-2
9.86e-1 1.177e0 6.8e-2 6.8e-2
9.86e-1 1.205e0 9.3e-2 9.3e-2
9.86e-1 1.232e0 1.23e-1 1.23e-1
9.86e-1 1.259e0 1.57e-1 1.57e-1
9.86e-1 1.286e0 1.94e-1 1.94e-1
9.86e-1 1.314e0 2.29e-1 2.29e-1
9.86e-1 1.341e0 2.55e-1 2.55e-1
9.86e-1 1.368e0 2.69e-1 2.69e-1
9.86e-1 1.395e0 2.65e-1 2.65e-1
9.86e-1 1.423e0 2.46e-1 2.46e-1
9.86e-1 1.45e0 2.18e-1 2.18e-1
9.86e-1 1.477e0 1.87e-1 1.87e-1
9.86e-1 1.505e0 1.57e-1 1.57e-1
9.86e-1 1.532e0 1.3e-1 1.3e-1
9.86e-1 1.559e0 1.06e-1 1.06e-1
9.86e-1 1.586e0 8.5e-2 8.5e-2
9.86e-1 1.614e0 6.9e-2 6.9e-2
9.86e-1 1.641e0 5.5e-2 5.5e-2
9.86e-1 1.668e0 4.3e-2 4.3e-2
9.86e-1 1.695e0 3.4e-2 3.4e-2
9.86e-1 1.723e0 2.6e-2 2.6e-2
9.86e-1 1.75e0 1.9e-2 1.9e-2

1.014e0 2.5e-1 1.15e-1 1.15e-1
1.014e0 2.77e-1 1.55e-1 1.55e-1
1.014e0 3.05e-1 2.0e-1 2.0e-1
1.014e0 3.32e-1 2.47e-1 2.47e-1
1.014e0 3.59e-1 2.84e-1 2.84e-1
1.014e0 3.86e-1 3.17e-1 3.17e-1
1.014e0 4.14e-1 3.25e-1 3.25e-1
1.014e0 4.41e-1 3.12e-1 3.12e-1
1.014e0 4.68e-1 2.85e-1 2.85e-1
1.014e0 4.95e-1 2.5e-1 2.5e-1
1.014e0 5.23e-1 2.15e-1 2.15e-1
1.014e0 5.5e-1 1.82e-1 1.82e-1
1.014e0 5.77e-1 1.53e-1 1.53e-1
1.014e0 6.05e-1 1.28e-1 1.28e-1
1.014e0 6.32e-1 1.07e-1 1.07e-1
1.014e0 6.59e-1 8.9e-2 8.9e-2
1.014e0 6.86e-1 7.4e-2 7.4e-2
1.014e0 7.14e-1 6.1e-2 6.1e-2
1.014e0 7.41e-1 4.0e-2 4.0e-2
1.014e0 7.68e-1 1.9e-2 1.9e-2
1.014e0 7.95e-1 7.0e-3 7.0e-3
1.014e0 8.23e-1 1.0e-3 1.0e-3
1.014e0 8.5e-1 1.0e-3 1.0e-3
1.014e0 8.77e-1 9.0e-3 9.0e-3
1.014e0 9.05e-1 1.1e-2 1.1e-2
1.014e0 9.32e-1 8.0e-3 8.0e-3
1.014e0 9.59e-1 5.0e-3 5.0e-3
1.014e0 9.86e-1 3.0e-3 3.0e-3
1.014e0 1.014e0 3.0e-3 3.0e-3
1.014e0 1.041e0 3.0e-3 3.0e-3
1.014e0 1.068e0 5.0e-3 5.0e-3
1.014e0 1.095e0 1.0e-2 1.0e-2
1.014e0 1.123e0 1.7e-2 1.7e-2
1.014e0 1.15e0 2.8e-2 2.8e-2
1.014e0 1.177e0 4.4e-2 4.4e-2
1.014e0 1.205e0 6.5e-2 6.5e-2
1.014e0 1.232e0 9.3e-2 9.3e-2
1.014e0 1.259e0 1.28e-1 1.28e-1
1.014e0 1.286e0 1.7e-1 1.7e-1
1.014e0 1.314e0 2.16e-1 2.16e-1
1.014e0 1.341e0 2.6e-1 2.6e-1
1.014e0 1.368e0 2.95e-1 2.95e-1
1.014e0 1.395e0 3.23e-1 3.23e-1
1.014e0 1.423e0 3.23e-1 3.23e-1
1.014e0 1.45e0 3.04e-1 3.04e-1
1.014e0 1.477e0 2.74e-1 2.74e-1
1.014e0 1.505e0 2.39e-1 2.39e-1
1.014e0 1.532e0 2.04e-1 2.04e-1
1.014e0 1.559e0 1.72e-1 1.72e-1
1.014e0 1.586e0 1.45e-1 1.45e-1
1.014e0 1.614e0 1.21e-1 1.21e-1
1.014e0 1.641e0 1.01e-1 1.01e-1
1.014e0 1.668e0 8.4e-2 8.4e-2
1.014e0 1.695e0 7.0e-2 7.0e-2
1.014e0 1.723e0 5.7e-2 5.7e-2
1.014e0 1.75e0 3.2e-2 3.2e-2

1.041e0 2.5e-1 9.9e-2 9.9e-2
1.041e0 2.77e-1 1.39e-1 1.39e-1
1.041e0 3.05e-1 1.88e-1 1.88e-1
1.041e0 3.32e-1 2.47e-1 2.47e-1
1.041e0 3.59e-1 2.98e-1 2.98e-1
1.041e0 3.86e-1 3.52e-1 3.52e-1
1.041e0 4.14e-1 4.04e-1 4.04e-1
1.041e0 4.41e-1 4.17e-1 4.17e-1
1.041e0 4.68e-1 3.99e-1 3.99e-1
1.041e0 4.95e-1 3.63e-1 3.63e-1
1.041e0 5.23e-1 3.19e-1 3.19e-1
1.041e0 5.5e-1 2.76e-1 2.76e-1
1.041e0 5.77e-1 2.36e-1 2.36e-1
1.041e0 6.05e-1 2.02e-1 2.02e-1
1.041e0 6.32e-1 1.72e-1 1.72e-1
1.041e0 6.59e-1 1.47e-1 1.47e-1
1.041e0 6.86e-1 1.09e-1 1.09e-1
1.041e0 7.14e-1 7.1e-2 7.1e-2
1.041e0 7.41e-1 4.1e-2 4.1e-2
1.041e0 7.68e-1 2.0e-2 2.0e-2
1.041e0 7.95e-1 7.0e-3 7.0e-3
1.041e0 8.23e-1 1.0e-3 1.0e-3
1.041e0 8.5e-1 1.0e-3 1.0e-3
1.041e0 8.77e-1 9.0e-3 9.0e-3
1.041e0 9.05e-1 2.3e-2 2.3e-2
1.041e0 9.32e-1 2.8e-2 2.8e-2
1.041e0 9.59e-1 2.2e-2 2.2e-2
1.041e0 9.86e-1 1.8e-2 1.8e-2
1.041e0 1.014e0 1.4e-2 1.4e-2
1.041e0 1.041e0 1.1e-2 1.1e-2
1.041e0 1.068e0 1.1e-2 1.1e-2
1.041e0 1.095e0 1.2e-2 1.2e-2
1.041e0 1.123e0 1.5e-2 1.5e-2
1.041e0 1.15e0 2.3e-2 2.3e-2
1.041e0 1.177e0 3.5e-2 3.5e-2
1.041e0 1.205e0 5.2e-2 5.2e-2
1.041e0 1.232e0 7.8e-2 7.8e-2
1.041e0 1.259e0 1.11e-1 1.11e-1
1.041e0 1.286e0 1.54e-1 1.54e-1
1.041e0 1.314e0 2.07e-1 2.07e-1
1.041e0 1.341e0 2.64e-1 2.64e-1
1.041e0 1.368e0 3.16e-1 3.16e-1
1.041e0 1.395e0 3.7e-1 3.7e-1
1.041e0 1.423e0 4.14e-1 4.14e-1
1.041e0 1.45e0 4.14e-1 4.14e-1
1.041e0 1.477e0 3.89e-1 3.89e-1
1.041e0 1.505e0 3.48e-1 3.48e-1
1.041e0 1.532e0 3.04e-1 3.04e-1
1.041e0 1.559e0 2.62e-1 2.62e-1
1.041e0 1.586e0 2.24e-1 2.24e-1
1.041e0 1.614e0 1.91e-1 1.91e-1
1.041e0 1.641e0 1.64e-1 1.64e-1
1.041e0 1.668e0 1.4e-1 1.4e-1
1.041e0 1.695e0 9.5e-2 9.5e-2
1.041e0 1.723e0 6.0e-2 6.0e-2
1.041e0 1.75e0 3.3e-2 3.3e-2

1.068e0 2.5e-1 9.5e-2 9.5e-2
1.068e0 2.77e-1 1.33e-1 1.33e-1
1.068e0 3.05e-1 1.83e-1 1.83e-1
1.068e0 3.32e-1 2.46e-1 2.46e-1
1.068e0 3.59e-1 3.08e-1 3.08e-1
1.068e0 3.86e-1 3.78e-1 3.78e-1
1.068e0 4.14e-1 4.56e-1 4.56e-1
1.068e0 4.41e-1 5.35e-1 5.35e-1
1.068e0 4.68e-1 5.47e-1 5.47e-1
1.068e0 4.95e-1 5.13e-1 5.13e-1
1.068e0 5.23e-1 4.57e-1 4.57e-1
1.068e0 5.5e-1 3.98e-1 3.98e-1
1.068e0 5.77e-1 3.43e-1 3.43e-1
1.068e0 6.05e-1 2.96e-1 2.96e-1
1.068e0 6.32e-1 2.31e-1 2.31e-1
1.068e0 6.59e-1 1.67e-1 1.67e-1
1.068e0 6.86e-1 1.15e-1 1.15e-1
1.068e0 7.14e-1 7.5e-2 7.5e-2
1.068e0 7.41e-1 4.3e-2 4.3e-2
1.068e0 7.68e-1 2.1e-2 2.1e-2
1.068e0 7.95e-1 7.0e-3 7.0e-3
1.068e0 8.23e-1 1.0e-3 1.0e-3
1.068e0 8.5e-1 1.0e-3 1.0e-3
1.068e0 8.77e-1 9.0e-3 9.0e-3
1.068e0 9.05e-1 2.4e-2 2.4e-2
1.068e0 9.32e-1 4.6e-2 4.6e-2
1.068e0 9.59e-1 5.2e-2 5.2e-2
1.068e0 9.86e-1 4.5e-2 4.5e-2
1.068e0 1.014e0 3.9e-2 3.9e-2
1.068e0 1.041e0 3.4e-2 3.4e-2
1.068e0 1.068e0 3.0e-2 3.0e-2
1.068e0 1.095e0 2.8e-2 2.8e-2
1.068e0 1.123e0 2.8e-2 2.8e-2
1.068e0 1.15e0 3.2e-2 3.2e-2
1.068e0 1.177e0 4.0e-2 4.0e-2
1.068e0 1.205e0 5.4e-2 5.4e-2
1.068e0 1.232e0 7.6e-2 7.6e-2
1.068e0 1.259e0 1.07e-1 1.07e-1
1.068e0 1.286e0 1.48e-1 1.48e-1
1.068e0 1.314e0 2.03e-1 2.03e-1
1.068e0 1.341e0 2.66e-1 2.66e-1
1.068e0 1.368e0 3.3e-1 3.3e-1
1.068e0 1.395e0 4.04e-1 4.04e-1
1.068e0 1.423e0 4.83e-1 4.83e-1
1.068e0 1.45e0 5.47e-1 5.47e-1
1.068e0 1.477e0 5.4e-1 5.4e-1
1.068e0 1.505e0 4.95e-1 4.95e-1
1.068e0 1.532e0 4.37e-1 4.37e-1
1.068e0 1.559e0 3.79e-1 3.79e-1
1.068e0 1.586e0 3.27e-1 3.27e-1
1.068e0 1.614e0 2.82e-1 2.82e-1
1.068e0 1.641e0 2.08e-1 2.08e-1
1.068e0 1.668e0 1.49e-1 1.49e-1
1.068e0 1.695e0 1.01e-1 1.01e-1
1.068e0 1.723e0 6.3e-2 6.3e-2
1.068e0 1.75e0 3.5e-2 3.5e-2

1.095e0 2.5e-1 1.04e-1 1.04e-1
1.095e0 2.77e-1 1.38e-1 1.38e-1
1.095e0 3.05e-1 1.85e-1 1.85e-1
1.095e0 3.32e-1 2.46e-1 2.46e-1
1.095e0 3.59e-1 3.1e-1 3.1e-1
1.095e0 3.86e-1 3.88e-1 3.88e-1
1.095e0 4.14e-1 4.84e-1 4.84e-1
1.095e0 4.41e-1 5.98e-1 5.98e-1
1.095e0 4.68e-1 7.16e-1 7.16e-1
1.095e0 4.95e-1 7.13e-1 7.13e-1
1.095e0 5.23e-1 6.38e-1 6.38e-1
1.095e0 5.5e-1 5.52e-1 5.52e-1
1.095e0 5.77e-1 4.42e-1 4.42e-1
1.095e0 6.05e-1 3.36e-1 3.36e-1
1.095e0 6.32e-1 2.5e-1 2.5e-1
1.095e0 6.59e-1 1.79e-1 1.79e-1
1.095e0 6.86e-1 1.23e-1 1.23e-1
1.095e0 7.14e-1 7.9e-2 7.9e-2
1.095e0 7.41e-1 4.6e-2 4.6e-2
1.095e0 7.68e-1 2.2e-2 2.2e-2
1.095e0 7.95e-1 7.0e-3 7.0e-3
1.095e0 8.23e-1 1.0e-3 1.0e-3
1.095e0 8.5e-1 1.0e-3 1.0e-3
1.095e0 8.77e-1 1.0e-2 1.0e-2
1.095e0 9.05e-1 2.5e-2 2.5e-2
1.095e0 9.32e-1 4.8e-2 4.8e-2
1.095e0 9.59e-1 7.7e-2 7.7e-2
1.095e0 9.86e-1 8.6e-2 8.6e-2
1.095e0 1.014e0 7.8e-2 7.8e-2
1.095e0 1.041e0 7.0e-2 7.0e-2
1.095e0 1.068e0 6.4e-2 6.4e-2
1.095e0 1.095e0 5.9e-2 5.9e-2
1.095e0 1.123e0 5.6e-2 5.6e-2
1.095e0 1.15e0 5.6e-2 5.6e-2
1.095e0 1.177e0 6.1e-2 6.1e-2
1.095e0 1.205e0 7.1e-2 7.1e-2
1.095e0 1.232e0 8.8e-2 8.8e-2
1.095e0 1.259e0 1.14e-1 1.14e-1
1.095e0 1.286e0 1.52e-1 1.52e-1
1.095e0 1.314e0 2.03e-1 2.03e-1
1.095e0 1.341e0 2.66e-1 2.66e-1
1.095e0 1.368e0 3.34e-1 3.34e-1
1.095e0 1.395e0 4.18e-1 4.18e-1
1.095e0 1.423e0 5.2e-1 5.2e-1
1.095e0 1.45e0 6.38e-1 6.38e-1
1.095e0 1.477e0 7.3e-1 7.3e-1
1.095e0 1.505e0 6.92e-1 6.92e-1
1.095e0 1.532e0 6.09e-1 6.09e-1
1.095e0 1.559e0 5.24e-1 5.24e-1
1.095e0 1.586e0 4.04e-1 4.04e-1
1.095e0 1.614e0 3.05e-1 3.05e-1
1.095e0 1.641e0 2.24e-1 2.24e-1
1.095e0 1.668e0 1.59e-1 1.59e-1
1.095e0 1.695e0 1.07e-1 1.07e-1
1.095e0 1.723e0 6.7e-2 6.7e-2
1.095e0 1.75e0 3.7e-2 3.7e-2

1.123e0 2.5e-1 1.26e-1 1.26e-1
1.123e0 2.77e-1 1.53e-1 1.53e-1
1.123e0 3.05e-1 1.93e-1 1.93e-1
1.123e0 3.32e-1 2.47e-1 2.47e-1
1.123e0 3.59e-1 3.05e-1 3.05e-1
1.123e0 3.86e-1 3.8e-1 3.8e-1
1.123e0 4.14e-1 4.77e-1 4.77e-1
1.123e0 4.41e-1 6.01e-1 6.01e-1
1.123e0 4.68e-1 7.6e-1 7.6e-1
1.123e0 4.95e-1 9.6e-1 9.6e-1
1.123e0 5.23e-1 8.09e-1 8.09e-1
1.123e0 5.5e-1 6.28e-1 6.28e-1
1.123e0 5.77e-1 4.82e-1 4.82e-1
1.123e0 6.05e-1 3.64e-1 3.64e-1
1.123e0 6.32e-1 2.68e-1 2.68e-1
1.123e0 6.59e-1 1.92e-1 1.92e-1
1.123e0 6.86e-1 1.31e-1 1.31e-1
1.123e0 7.14e-1 8.4e-2 8.4e-2
1.123e0 7.41e-1 4.9e-2 4.9e-2
1.123e0 7.68e-1 2.4e-2 2.4e-2
1.123e0 7.95e-1 8.0e-3 8.0e-3
1.123e0 8.23e-1 1.0e-3 1.0e-3
1.123e0 8.5e-1 1.0e-3 1.0e-3
1.123e0 8.77e-1 1.0e-2 1.0e-2
1.123e0 9.05e-1 2.6e-2 2.6e-2
1.123e0 9.32e-1 5.0e-2 5.0e-2
1.123e0 9.59e-1 8.1e-2 8.1e-2
1.123e0 9.86e-1 1.2e-1 1.2e-1
1.123e0 1.014e0 1.33e-1 1.33e-1
1.123e0 1.041e0 1.23e-1 1.23e-1
1.123e0 1.068e0 1.15e-1 1.15e-1
1.123e0 1.095e0 1.07e-1 1.07e-1
1.123e0 1.123e0 1.01e-1 1.01e-1
1.123e0 1.15e0 9.8e-2 9.8e-2
1.123e0 1.177e0 9.8e-2 9.8e-2
1.123e0 1.205e0 1.02e-1 1.02e-1
1.123e0 1.232e0 1.14e-1 1.14e-1
1.123e0 1.259e0 1.34e-1 1.34e-1
1.123e0 1.286e0 1.65e-1 1.65e-1
1.123e0 1.314e0 2.09e-1 2.09e-1
1.123e0 1.341e0 2.65e-1 2.65e-1
1.123e0 1.368e0 3.27e-1 3.27e-1
1.123e0 1.395e0 4.09e-1 4.09e-1
1.123e0 1.423e0 5.15e-1 5.15e-1
1.123e0 1.45e0 6.49e-1 6.49e-1
1.123e0 1.477e0 8.22e-1 8.22e-1
1.123e0 1.505e0 9.52e-1 9.52e-1
1.123e0 1.532e0 7.45e-1 7.45e-1
1.123e0 1.559e0 5.76e-1 5.76e-1
1.123e0 1.586e0 4.4e-1 4.4e-1
1.123e0 1.614e0 3.3e-1 3.3e-1
1.123e0 1.641e0 2.41e-1 2.41e-1
1.123e0 1.668e0 1.7e-1 1.7e-1
1.123e0 1.695e0 1.14e-1 1.14e-1
1.123e0 1.723e0 7.1e-2 7.1e-2
1.123e0 1.75e0 3.9e-2 3.9e-2

1.15e0 2.5e-1 1.62e-1 1.62e-1
1.15e0 2.77e-1 1.79e-1 1.79e-1
1.15e0 3.05e-1 2.07e-1 2.07e-1
1.15e0 3.32e-1 2.47e-1 2.47e-1
1.15e0 3.59e-1 2.93e-1 2.93e-1
1.15e0 3.86e-1 3.55e-1 3.55e-1
1.15e0 4.14e-1 4.36e-1 4.36e-1
1.15e0 4.41e-1 5.41e-1 5.41e-1
1.15e0 4.68e-1 6.48e-1 6.48e-1
1.15e0 4.95e-1 7.33e-1 7.33e-1
1.15e0 5.23e-1 7.63e-1 7.63e-1
1.15e0 5.5e-1 6.32e-1 6.32e-1
1.15e0 5.77e-1 4.96e-1 4.96e-1
1.15e0 6.05e-1 3.78e-1 3.78e-1
1.15e0 6.32e-1 2.8e-1 2.8e-1
1.15e0 6.59e-1 2.01e-1 2.01e-1
1.15e0 6.86e-1 1.38e-1 1.38e-1
1.15e0 7.14e-1 8.9e-2 8.9e-2
1.15e0 7.41e-1 5.1e-2 5.1e-2
1.15e0 7.68e-1 2.5e-2 2.5e-2
1.15e0 7.95e-1 8.0e-3 8.0e-3
1.15e0 8.23e-1 1.0e-3 1.0e-3
1.15e0 8.5e-1 2.0e-3 2.0e-3
1.15e0 8.77e-1 1.1e-2 1.1e-2
1.15e0 9.05e-1 2.8e-2 2.8e-2
1.15e0 9.32e-1 5.3e-2 5.3e-2
1.15e0 9.59e-1 8.6e-2 8.6e-2
1.15e0 9.86e-1 1.27e-1 1.27e-1
1.15e0 1.014e0 1.77e-1 1.77e-1
1.15e0 1.041e0 1.94e-1 1.94e-1
1.15e0 1.068e0 1.84e-1 1.84e-1
1.15e0 1.095e0 1.74e-1 1.74e-1
1.15e0 1.123e0 1.65e-1 1.65e-1
1.15e0 1.15e0 1.58e-1 1.58e-1
1.15e0 1.177e0 1.53e-1 1.53e-1
1.15e0 1.205e0 1.51e-1 1.51e-1
1.15e0 1.232e0 1.55e-1 1.55e-1
1.15e0 1.259e0 1.67e-1 1.67e-1
1.15e0 1.286e0 1.87e-1 1.87e-1
1.15e0 1.314e0 2.19e-1 2.19e-1
1.15e0 1.341e0 2.61e-1 2.61e-1
1.15e0 1.368e0 3.12e-1 3.12e-1
1.15e0 1.395e0 3.8e-1 3.8e-1
1.15e0 1.423e0 4.69e-1 4.69e-1
1.15e0 1.45e0 5.82e-1 5.82e-1
1.15e0 1.477e0 6.8e-1 6.8e-1
1.15e0 1.505e0 7.51e-1 7.51e-1
1.15e0 1.532e0 7.27e-1 7.27e-1
1.15e0 1.559e0 5.85e-1 5.85e-1
1.15e0 1.586e0 4.54e-1 4.54e-1
1.15e0 1.614e0 3.43e-1 3.43e-1
1.15e0 1.641e0 2.52e-1 2.52e-1
1.15e0 1.668e0 1.78e-1 1.78e-1
1.15e0 1.695e0 1.2e-1 1.2e-1
1.15e0 1.723e0 7.5e-2 7.5e-2
1.15e0 1.75e0 4.1e-2 4.1e-2

1.177e0 2.5e-1 2.12e-1 2.12e-1
1.177e0 2.77e-1 2.15e-1 2.15e-1
1.177e0 3.05e-1 2.27e-1 2.27e-1
1.177e0 3.32e-1 2.49e-1 2.49e-1
1.177e0 3.59e-1 2.77e-1 2.77e-1
1.177e0 3.86e-1 3.2e-1 3.2e-1
1.177e0 4.14e-1 3.72e-1 3.72e-1
1.177e0 4.41e-1 4.27e-1 4.27e-1
1.177e0 4.68e-1 4.81e-1 4.81e-1
1.177e0 4.95e-1 5.27e-1 5.27e-1
1.177e0 5.23e-1 5.57e-1 5.57e-1
1.177e0 5.5e-1 5.65e-1 5.65e-1
1.177e0 5.77e-1 4.66e-1 4.66e-1
1.177e0 6.05e-1 3.66e-1 3.66e-1
1.177e0 6.32e-1 2.77e-1 2.77e-1
1.177e0 6.59e-1 2.02e-1 2.02e-1
1.177e0 6.86e-1 1.4e-1 1.4e-1
1.177e0 7.14e-1 9.1e-2 9.1e-2
1.177e0 7.41e-1 5.3e-2 5.3e-2
1.177e0 7.68e-1 2.6e-2 2.6e-2
1.177e0 7.95e-1 9.0e-3 9.0e-3
1.177e0 8.23e-1 1.0e-3 1.0e-3
1.177e0 8.5e-1 2.0e-3 2.0e-3
1.177e0 8.77e-1 1.1e-2 1.1e-2
1.177e0 9.05e-1 2.9e-2 2.9e-2
1.177e0 9.32e-1 5.6e-2 5.6e-2
1.177e0 9.59e-1 9.2e-2 9.2e-2
1.177e0 9.86e-1 1.36e-1 1.36e-1
1.177e0 1.014e0 1.89e-1 1.89e-1
1.177e0 1.041e0 2.51e-1 2.51e-1
1.177e0 1.068e0 2.74e-1 2.74e-1
1.177e0 1.095e0 2.64e-1 2.64e-1
1.177e0 1.123e0 2.53e-1 2.53e-1
1.177e0 1.15e0 2.41e-1 2.41e-1
1.177e0 1.177e0 2.3e-1 2.3e-1
1.177e0 1.205e0 2.2e-1 2.2e-1
1.177e0 1.232e0 2.13e-1 2.13e-1
1.177e0 1.259e0 2.12e-1 2.12e-1
1.177e0 1.286e0 2.18e-1 2.18e-1
1.177e0 1.314e0 2.33e-1 2.33e-1
1.177e0 1.341e0 2.57e-1 2.57e-1
1.177e0 1.368e0 2.9e-1 2.9e-1
1.177e0 1.395e0 3.38e-1 3.38e-1
1.177e0 1.423e0 3.9e-1 3.9e-1
1.177e0 1.45e0 4.46e-1 4.46e-1
1.177e0 1.477e0 4.98e-1 4.98e-1
1.177e0 1.505e0 5.39e-1 5.39e-1
1.177e0 1.532e0 5.62e-1 5.62e-1
1.177e0 1.559e0 5.38e-1 5.38e-1
1.177e0 1.586e0 4.32e-1 4.32e-1
1.177e0 1.614e0 3.35e-1 3.35e-1
1.177e0 1.641e0 2.5e-1 2.5e-1
1.177e0 1.668e0 1.8e-1 1.8e-1
1.177e0 1.695e0 1.22e-1 1.22e-1
1.177e0 1.723e0 7.7e-2 7.7e-2
1.177e0 1.75e0 4.3e-2 4.3e-2

1.205e0 2.5e-1 2.76e-1 2.76e-1
1.205e0 2.77e-1 2.6e-1 2.6e-1
1.205e0 3.05e-1 2.51e-1 2.51e-1
1.205e0 3.32e-1 2.5e-1 2.5e-1
1.205e0 3.59e-1 2.57e-1 2.57e-1
1.205e0 3.86e-1 2.72e-1 2.72e-1
1.205e0 4.14e-1 2.94e-1 2.94e-1
1.205e0 4.41e-1 3.2e-1 3.2e-1
1.205e0 4.68e-1 3.48e-1 3.48e-1
1.205e0 4.95e-1 3.74e-1 3.74e-1
1.205e0 5.23e-1 3.95e-1 3.95e-1
1.205e0 5.5e-1 4.09e-1 4.09e-1
1.205e0 5.77e-1 4.17e-1 4.17e-1
1.205e0 6.05e-1 3.39e-1 3.39e-1
1.205e0 6.32e-1 2.61e-1 2.61e-1
1.205e0 6.59e-1 1.93e-1 1.93e-1
1.205e0 6.86e-1 1.36e-1 1.36e-1
1.205e0 7.14e-1 8.9e-2 8.9e-2
1.205e0 7.41e-1 5.2e-2 5.2e-2
1.205e0 7.68e-1 2.6e-2 2.6e-2
1.205e0 7.95e-1 9.0e-3 9.0e-3
1.205e0 8.23e-1 1.0e-3 1.0e-3
1.205e0 8.5e-1 2.0e-3 2.0e-3
1.205e0 8.77e-1 1.2e-2 1.2e-2
1.205e0 9.05e-1 3.1e-2 3.1e-2
1.205e0 9.32e-1 5.9e-2 5.9e-2
1.205e0 9.59e-1 9.7e-2 9.7e-2
1.205e0 9.86e-1 1.45e-1 1.45e-1
1.205e0 1.014e0 2.03e-1 2.03e-1
1.205e0 1.041e0 2.71e-1 2.71e-1
1.205e0 1.068e0 3.49e-1 3.49e-1
1.205e0 1.095e0 3.79e-1 3.79e-1
1.205e0 1.123e0 3.69e-1 3.69e-1
1.205e0 1.15e0 3.53e-1 3.53e-1
1.205e0 1.177e0 3.34e-1 3.34e-1
1.205e0 1.205e0 3.12e-1 3.12e-1
1.205e0 1.232e0 2.9e-1 2.9e-1
1.205e0 1.259e0 2.7e-1 2.7e-1
1.205e0 1.286e0 2.57e-1 2.57e-1
1.205e0 1.314e0 2.5e-1 2.5e-1
1.205e0 1.341e0 2.51e-1 2.51e-1
1.205e0 1.368e0 2.61e-1 2.61e-1
1.205e0 1.395e0 2.79e-1 2.79e-1
1.205e0 1.423e0 3.03e-1 3.03e-1
1.205e0 1.45e0 3.3e-1 3.3e-1
1.205e0 1.477e0 3.57e-1 3.57e-1
1.205e0 1.505e0 3.81e-1 3.81e-1
1.205e0 1.532e0 4.0e-1 4.0e-1
1.205e0 1.559e0 4.13e-1 4.13e-1
1.205e0 1.586e0 3.95e-1 3.95e-1
1.205e0 1.614e0 3.12e-1 3.12e-1
1.205e0 1.641e0 2.37e-1 2.37e-1
1.205e0 1.668e0 1.73e-1 1.73e-1
1.205e0 1.695e0 1.19e-1 1.19e-1
1.205e0 1.723e0 7.6e-2 7.6e-2
1.205e0 1.75e0 4.2e-2 4.2e-2

1.232e0 2.5e-1 3.55e-1 3.55e-1
1.232e0 2.77e-1 3.12e-1 3.12e-1
1.232e0 3.05e-1 2.75e-1 2.75e-1
1.232e0 3.32e-1 2.51e-1 2.51e-1
1.232e0 3.59e-1 2.35e-1 2.35e-1
1.232e0 3.86e-1 2.27e-1 2.27e-1
1.232e0 4.14e-1 2.28e-1 2.28e-1
1.232e0 4.41e-1 2.35e-1 2.35e-1
1.232e0 4.68e-1 2.45e-1 2.45e-1
1.232e0 4.95e-1 2.59e-1 2.59e-1
1.232e0 5.23e-1 2.72e-1 2.72e-1
1.232e0 5.5e-1 2.85e-1 2.85e-1
1.232e0 5.77e-1 2.96e-1 2.96e-1
1.232e0 6.05e-1 3.05e-1 3.05e-1
1.232e0 6.32e-1 2.42e-1 2.42e-1
1.232e0 6.59e-1 1.8e-1 1.8e-1
1.232e0 6.86e-1 1.28e-1 1.28e-1
1.232e0 7.14e-1 8.5e-2 8.5e-2
1.232e0 7.41e-1 5.0e-2 5.0e-2
1.232e0 7.68e-1 2.5e-2 2.5e-2
1.232e0 7.95e-1 8.0e-3 8.0e-3
1.232e0 8.23e-1 1.0e-3 1.0e-3
1.232e0 8.5e-1 2.0e-3 2.0e-3
1.232e0 8.77e-1 1.2e-2 1.2e-2
1.232e0 9.05e-1 3.1e-2 3.1e-2
1.232e0 9.32e-1 6.0e-2 6.0e-2
1.232e0 9.59e-1 1.0e-1 1.0e-1
1.232e0 9.86e-1 1.52e-1 1.52e-1
1.232e0 1.014e0 2.15e-1 2.15e-1
1.232e0 1.041e0 2.91e-1 2.91e-1
1.232e0 1.068e0 3.79e-1 3.79e-1
1.232e0 1.095e0 4.77e-1 4.77e-1
1.232e0 1.123e0 5.18e-1 5.18e-1
1.232e0 1.15e0 5.03e-1 5.03e-1
1.232e0 1.177e0 4.72e-1 4.72e-1
1.232e0 1.205e0 4.31e-1 4.31e-1
1.232e0 1.232e0 3.85e-1 3.85e-1
1.232e0 1.259e0 3.4e-1 3.4e-1
1.232e0 1.286e0 3.0e-1 3.0e-1
1.232e0 1.314e0 2.66e-1 2.66e-1
1.232e0 1.341e0 2.45e-1 2.45e-1
1.232e0 1.368e0 2.31e-1 2.31e-1
1.232e0 1.395e0 2.27e-1 2.27e-1
1.232e0 1.423e0 2.29e-1 2.29e-1
1.232e0 1.45e0 2.38e-1 2.38e-1
1.232e0 1.477e0 2.5e-1 2.5e-1
1.232e0 1.505e0 2.63e-1 2.63e-1
1.232e0 1.532e0 2.76e-1 2.76e-1
1.232e0 1.559e0 2.89e-1 2.89e-1
1.232e0 1.586e0 2.99e-1 2.99e-1
1.232e0 1.614e0 2.87e-1 2.87e-1
1.232e0 1.641e0 2.2e-1 2.2e-1
1.232e0 1.668e0 1.62e-1 1.62e-1
1.232e0 1.695e0 1.12e-1 1.12e-1
1.232e0 1.723e0 7.2e-2 7.2e-2
1.232e0 1.75e0 4.1e-2 4.1e-2

1.259e0 2.5e-1 4.31e-1 4.31e-1
1.259e0 2.77e-1 3.53e-1 3.53e-1
1.259e0 3.05e-1 2.94e-1 2.94e-1
1.259e0 3.32e-1 2.52e-1 2.52e-1
1.259e0 3.59e-1 2.15e-1 2.15e-1
1.259e0 3.86e-1 1.9e-1 1.9e-1
1.259e0 4.14e-1 1.75e-1 1.75e-1
1.259e0 4.41e-1 1.69e-1 1.69e-1
1.259e0 4.68e-1 1.69e-1 1.69e-1
1.259e0 4.95e-1 1.73e-1 1.73e-1
1.259e0 5.23e-1 1.8e-1 1.8e-1
1.259e0 5.5e-1 1.89e-1 1.89e-1
1.259e0 5.77e-1 1.99e-1 1.99e-1
1.259e0 6.05e-1 2.09e-1 2.09e-1
1.259e0 6.32e-1 2.19e-1 2.19e-1
1.259e0 6.59e-1 1.68e-1 1.68e-1
1.259e0 6.86e-1 1.2e-1 1.2e-1
1.259e0 7.14e-1 8.0e-2 8.0e-2
1.259e0 7.41e-1 4.8e-2 4.8e-2
1.259e0 7.68e-1 2.4e-2 2.4e-2
1.259e0 7.95e-1 8.0e-3 8.0e-3
1.259e0 8.23e-1 1.0e-3 1.0e-3
1.259e0 8.5e-1 2.0e-3 2.0e-3
1.259e0 8.77e-1 1.1e-2 1.1e-2
1.259e0 9.05e-1 3.0e-2 3.0e-2
1.259e0 9.32e-1 5.9e-2 5.9e-2
1.259e0 9.59e-1 9.9e-2 9.9e-2
1.259e0 9.86e-1 1.52e-1 1.52e-1
1.259e0 1.014e0 2.18e-1 2.18e-1
1.259e0 1.041e0 3.01e-1 3.01e-1
1.259e0 1.068e0 4.01e-1 4.01e-1
1.259e0 1.095e0 5.18e-1 5.18e-1
1.259e0 1.123e0 6.47e-1 6.47e-1
1.259e0 1.15e0 6.99e-1 6.99e-1
1.259e0 1.177e0 6.56e-1 6.56e-1
1.259e0 1.205e0 5.81e-1 5.81e-1
1.259e0 1.232e0 4.95e-1 4.95e-1
1.259e0 1.259e0 4.03e-1 4.03e-1
1.259e0 1.286e0 3.32e-1 3.32e-1
1.259e0 1.314e0 2.78e-1 2.78e-1
1.259e0 1.341e0 2.39e-1 2.39e-1
1.259e0 1.368e0 2.06e-1 2.06e-1
1.259e0 1.395e0 1.84e-1 1.84e-1
1.259e0 1.423e0 1.72e-1 1.72e-1
1.259e0 1.45e0 1.68e-1 1.68e-1
1.259e0 1.477e0 1.7e-1 1.7e-1
1.259e0 1.505e0 1.75e-1 1.75e-1
1.259e0 1.532e0 1.83e-1 1.83e-1
1.259e0 1.559e0 1.92e-1 1.92e-1
1.259e0 1.586e0 2.02e-1 2.02e-1
1.259e0 1.614e0 2.12e-1 2.12e-1
1.259e0 1.641e0 2.05e-1 2.05e-1
1.259e0 1.668e0 1.51e-1 1.51e-1
1.259e0 1.695e0 1.05e-1 1.05e-1
1.259e0 1.723e0 6.8e-2 6.8e-2
1.259e0 1.75e0 3.9e-2 3.9e-2

1.286e0 2.5e-1 4.8e-1 4.8e-1
1.286e0 2.77e-1 3.83e-1 3.83e-1
1.286e0 3.05e-1 3.09e-1 3.09e-1
1.286e0 3.32e-1 2.53e-1 2.53e-1
1.286e0 3.59e-1 2.01e-1 2.01e-1
1.286e0 3.86e-1 1.63e-1 1.63e-1
1.286e0 4.14e-1 1.37e-1 1.37e-1
1.286e0 4.41e-1 1.21e-1 1.21e-1
1.286e0 4.68e-1 1.13e-1 1.13e-1
1.286e0 4.95e-1 1.11e-1 1.11e-1
1.286e0 5.23e-1 1.13e-1 1.13e-1
1.286e0 5.5e-1 1.18e-1 1.18e-1
1.286e0 5.77e-1 1.25e-1 1.25e-1
1.286e0 6.05e-1 1.34e-1 1.34e-1
1.286e0 6.32e-1 1.43e-1 1.43e-1
1.286e0 6.59e-1 1.53e-1 1.53e-1
1.286e0 6.86e-1 1.13e-1 1.13e-1
1.286e0 7.14e-1 7.5e-2 7.5e-2
1.286e0 7.41e-1 4.5e-2 4.5e-2
1.286e0 7.68e-1 2.2e-2 2.2e-2
1.286e0 7.95e-1 8.0e-3 8.0e-3
1.286e0 8.23e-1 1.0e-3 1.0e-3
1.286e0 8.5e-1 2.0e-3 2.0e-3
1.286e0 8.77e-1 1.1e-2 1.1e-2
1.286e0 9.05e-1 2.9e-2 2.9e-2
1.286e0 9.32e-1 5.7e-2 5.7e-2
1.286e0 9.59e-1 9.5e-2 9.5e-2
1.286e0 9.86e-1 1.46e-1 1.46e-1
1.286e0 1.014e0 2.11e-1 2.11e-1
1.286e0 1.041e0 2.93e-1 2.93e-1
1.286e0 1.068e0 3.94e-1 3.94e-1
1.286e0 1.095e0 5.21e-1 5.21e-1
1.286e0 1.123e0 6.76e-1 6.76e-1
1.286e0 1.15e0 8.65e-1 8.65e-1
1.286e0 1.177e0 8.91e-1 8.91e-1
1.286e0 1.205e0 7.06e-1 7.06e-1
1.286e0 1.232e0 5.59e-1 5.59e-1
1.286e0 1.259e0 4.45e-1 4.45e-1
1.286e0 1.286e0 3.56e-1 3.56e-1
1.286e0 1.314e0 2.88e-1 2.88e-1
1.286e0 1.341e0 2.34e-1 2.34e-1
1.286e0 1.368e0 1.87e-1 1.87e-1
1.286e0 1.395e0 1.53e-1 1.53e-1
1.286e0 1.423e0 1.31e-1 1.31e-1
1.286e0 1.45e0 1.18e-1 1.18e-1
1.286e0 1.477e0 1.12e-1 1.12e-1
1.286e0 1.505e0 1.11e-1 1.11e-1
1.286e0 1.532e0 1.14e-1 1.14e-1
1.286e0 1.559e0 1.2e-1 1.2e-1
1.286e0 1.586e0 1.28e-1 1.28e-1
1.286e0 1.614e0 1.37e-1 1.37e-1
1.286e0 1.641e0 1.46e-1 1.46e-1
1.286e0 1.668e0 1.42e-1 1.42e-1
1.286e0 1.695e0 9.9e-2 9.9e-2
1.286e0 1.723e0 6.4e-2 6.4e-2
1.286e0 1.75e0 3.7e-2 3.7e-2

1.314e0 2.5e-1 4.98e-1 4.98e-1
1.314e0 2.77e-1 3.98e-1 3.98e-1
1.314e0 3.05e-1 3.17e-1 3.17e-1
1.314e0 3.32e-1 2.53e-1 2.53e-1
1.314e0 3.59e-1 1.92e-1 1.92e-1
1.314e0 3.86e-1 1.46e-1 1.46e-1
1.314e0 4.14e-1 1.12e-1 1.12e-1
1.314e0 4.41e-1 8.9e-2 8.9e-2
1.314e0 4.68e-1 7.5e-2 7.5e-2
1.314e0 4.95e-1 6.8e-2 6.8e-2
1.314e0 5.23e-1 6.6e-2 6.6e-2
1.314e0 5.5e-1 6.7e-2 6.7e-2
1.314e0 5.77e-1 7.2e-2 7.2e-2
1.314e0 6.05e-1 7.8e-2 7.8e-2
1.314e0 6.32e-1 8.5e-2 8.5e-2
1.314e0 6.59e-1 9.3e-2 9.3e-2
1.314e0 6.86e-1 1.03e-1 1.03e-1
1.314e0 7.14e-1 7.1e-2 7.1e-2
1.314e0 7.41e-1 4.2e-2 4.2e-2
1.314e0 7.68e-1 2.1e-2 2.1e-2
1.314e0 7.95e-1 7.0e-3 7.0e-3
1.314e0 8.23e-1 1.0e-3 1.0e-3
1.314e0 8.5e-1 1.0e-3 1.0e-3
1.314e0 8.77e-1 1.0e-2 1.0e-2
1.314e0 9.05e-1 2.7e-2 2.7e-2
1.314e0 9.32e-1 5.3e-2 5.3e-2
1.314e0 9.59e-1 9.0e-2 9.0e-2
1.314e0 9.86e-1 1.37e-1 1.37e-1
1.314e0 1.014e0 1.97e-1 1.97e-1
1.314e0 1.041e0 2.73e-1 2.73e-1
1.314e0 1.068e0 3.67e-1 3.67e-1
1.314e0 1.095e0 4.81e-1 4.81e-1
1.314e0 1.123e0 6.19e-1 6.19e-1
1.314e0 1.15e0 7.18e-1 7.18e-1
1.314e0 1.177e0 7.89e-1 7.89e-1
1.314e0 1.205e0 7.11e-1 7.11e-1
1.314e0 1.232e0 5.78e-1 5.78e-1
1.314e0 1.259e0 4.62e-1 4.62e-1
1.314e0 1.286e0 3.69e-1 3.69e-1
1.314e0 1.314e0 2.94e-1 2.94e-1
1.314e0 1.341e0 2.31e-1 2.31e-1
1.314e0 1.368e0 1.75e-1 1.75e-1
1.314e0 1.395e0 1.33e-1 1.33e-1
1.314e0 1.423e0 1.03e-1 1.03e-1
1.314e0 1.45e0 8.4e-2 8.4e-2
1.314e0 1.477e0 7.2e-2 7.2e-2
1.314e0 1.505e0 6.7e-2 6.7e-2
1.314e0 1.532e0 6.6e-2 6.6e-2
1.314e0 1.559e0 6.9e-2 6.9e-2
1.314e0 1.586e0 7.4e-2 7.4e-2
1.314e0 1.614e0 8.0e-2 8.0e-2
1.314e0 1.641e0 8.8e-2 8.8e-2
1.314e0 1.668e0 9.6e-2 9.6e-2
1.314e0 1.695e0 9.4e-2 9.4e-2
1.314e0 1.723e0 6.1e-2 6.1e-2
1.314e0 1.75e0 3.5e-2 3.5e-2

1.341e0 2.5e-1 4.77e-1 4.77e-1
1.341e0 2.77e-1 3.92e-1 3.92e-1
1.341e0 3.05e-1 3.17e-1 3.17e-1
1.341e0 3.32e-1 2.53e-1 2.53e-1
1.341e0 3.59e-1 1.89e-1 1.89e-1
1.341e0 3.86e-1 1.38e-1 1.38e-1
1.341e0 4.14e-1 1.0e-1 1.0e-1
1.341e0 4.41e-1 7.2e-2 7.2e-2
1.341e0 4.68e-1 5.4e-2 5.4e-2
1.341e0 4.95e-1 4.2e-2 4.2e-2
1.341e0 5.23e-1 3.6e-2 3.6e-2
1.341e0 5.5e-1 3.4e-2 3.4e-2
1.341e0 5.77e-1 3.5e-2 3.5e-2
1.341e0 6.05e-1 3.9e-2 3.9e-2
1.341e0 6.32e-1 4.3e-2 4.3e-2
1.341e0 6.59e-1 5.0e-2 5.0e-2
1.341e0 6.86e-1 5.7e-2 5.7e-2
1.341e0 7.14e-1 6.5e-2 6.5e-2
1.341e0 7.41e-1 4.1e-2 4.1e-2
1.341e0 7.68e-1 2.0e-2 2.0e-2
1.341e0 7.95e-1 7.0e-3 7.0e-3
1.341e0 8.23e-1 1.0e-3 1.0e-3
1.341e0 8.5e-1 1.0e-3 1.0e-3
1.341e0 8.77e-1 1.0e-2 1.0e-2
1.341e0 9.05e-1 2.6e-2 2.6e-2
1.341e0 9.32e-1 5.0e-2 5.0e-2
1.341e0 9.59e-1 8.4e-2 8.4e-2
1.341e0 9.86e-1 1.28e-1 1.28e-1
1.341e0 1.014e0 1.84e-1 1.84e-1
1.341e0 1.041e0 2.53e-1 2.53e-1
1.341e0 1.068e0 3.36e-1 3.36e-1
1.341e0 1.095e0 3.9e-1 3.9e-1
1.341e0 1.123e0 4.52e-1 4.52e-1
1.341e0 1.15e0 5.17e-1 5.17e-1
1.341e0 1.177e0 5.73e-1 5.73e-1
1.341e0 1.205e0 5.94e-1 5.94e-1
1.341e0 1.232e0 5.36e-1 5.36e-1
1.341e0 1.259e0 4.48e-1 4.48e-1
1.341e0 1.286e0 3.65e-1 3.65e-1
1.341e0 1.314e0 2.94e-1 2.94e-1
1.341e0 1.341e0 2.31e-1 2.31e-1
1.341e0 1.368e0 1.71e-1 1.71e-1
1.341e0 1.395e0 1.24e-1 1.24e-1
1.341e0 1.423e0 9.0e-2 9.0e-2
1.341e0 1.45e0 6.5e-2 6.5e-2
1.341e0 1.477e0 4.9e-2 4.9e-2
1.341e0 1.505e0 4.0e-2 4.0e-2
1.341e0 1.532e0 3.5e-2 3.5e-2
1.341e0 1.559e0 3.4e-2 3.4e-2
1.341e0 1.586e0 3.6e-2 3.6e-2
1.341e0 1.614e0 4.0e-2 4.0e-2
1.341e0 1.641e0 4.5e-2 4.5e-2
1.341e0 1.668e0 5.2e-2 5.2e-2
1.341e0 1.695e0 5.9e-2 5.9e-2
1.341e0 1.723e0 5.8e-2 5.8e-2
1.341e0 1.75e0 3.3e-2 3.3e-2

1.368e0 2.5e-1 4.27e-1 4.27e-1
1.368e0 2.77e-1 3.67e-1 3.67e-1
1.368e0 3.05e-1 3.08e-1 3.08e-1
1.368e0 3.32e-1 2.53e-1 2.53e-1
1.368e0 3.59e-1 1.93e-1 1.93e-1
1.368e0 3.86e-1 1.41e-1 1.41e-1
1.368e0 4.14e-1 1.01e-1 1.01e-1
1.368e0 4.41e-1 7.0e-2 7.0e-2
1.368e0 4.68e-1 4.7e-2 4.7e-2
1.368e0 4.95e-1 3.2e-2 3.2e-2
1.368e0 5.23e-1 2.2e-2 2.2e-2
1.368e0 5.5e-1 1.7e-2 1.7e-2
1.368e0 5.77e-1 1.4e-2 1.4e-2
1.368e0 6.05e-1 1.5e-2 1.5e-2
1.368e0 6.32e-1 1.7e-2 1.7e-2
1.368e0 6.59e-1 2.0e-2 2.0e-2
1.368e0 6.86e-1 2.5e-2 2.5e-2
1.368e0 7.14e-1 3.0e-2 3.0e-2
1.368e0 7.41e-1 3.7e-2 3.7e-2
1.368e0 7.68e-1 2.0e-2 2.0e-2
1.368e0 7.95e-1 7.0e-3 7.0e-3
1.368e0 8.23e-1 1.0e-3 1.0e-3
1.368e0 8.5e-1 1.0e-3 1.0e-3
1.368e0 8.77e-1 9.0e-3 9.0e-3
1.368e0 9.05e-1 2.4e-2 2.4e-2
1.368e0 9.32e-1 4.8e-2 4.8e-2
1.368e0 9.59e-1 7.9e-2 7.9e-2
1.368e0 9.86e-1 1.21e-1 1.21e-1
1.368e0 1.014e0 1.72e-1 1.72e-1
1.368e0 1.041e0 2.0e-1 2.0e-1
1.368e0 1.068e0 2.34e-1 2.34e-1
1.368e0 1.095e0 2.73e-1 2.73e-1
1.368e0 1.123e0 3.17e-1 3.17e-1
1.368e0 1.15e0 3.64e-1 3.64e-1
1.368e0 1.177e0 4.1e-1 4.1e-1
1.368e0 1.205e0 4.42e-1 4.42e-1
1.368e0 1.232e0 4.48e-1 4.48e-1
1.368e0 1.259e0 4.07e-1 4.07e-1
1.368e0 1.286e0 3.47e-1 3.47e-1
1.368e0 1.314e0 2.89e-1 2.89e-1
1.368e0 1.341e0 2.32e-1 2.32e-1
1.368e0 1.368e0 1.74e-1 1.74e-1
1.368e0 1.395e0 1.27e-1 1.27e-1
1.368e0 1.423e0 8.9e-2 8.9e-2
1.368e0 1.45e0 6.1e-2 6.1e-2
1.368e0 1.477e0 4.1e-2 4.1e-2
1.368e0 1.505e0 2.8e-2 2.8e-2
1.368e0 1.532e0 2.0e-2 2.0e-2
1.368e0 1.559e0 1.6e-2 1.6e-2
1.368e0 1.586e0 1.4e-2 1.4e-2
1.368e0 1.614e0 1.5e-2 1.5e-2
1.368e0 1.641e0 1.8e-2 1.8e-2
1.368e0 1.668e0 2.2e-2 2.2e-2
1.368e0 1.695e0 2.7e-2 2.7e-2
1.368e0 1.723e0 3.2e-2 3.2e-2
1.368e0 1.75e0 3.2e-2 3.2e-2

1.395e0 2.5e-1 3.48e-1 3.48e-1
1.395e0 2.77e-1 3.31e-1 3.31e-1
1.395e0 3.05e-1 2.93e-1 2.93e-1
1.395e0 3.32e-1 2.52e-1 2.52e-1
1.395e0 3.59e-1 2.02e-1 2.02e-1
1.395e0 3.86e-1 1.54e-1 1.54e-1
1.395e0 4.14e-1 1.14e-1 1.14e-1
1.395e0 4.41e-1 8.1e-2 8.1e-2
1.395e0 4.68e-1 5.5e-2 5.5e-2
1.395e0 4.95e-1 3.6e-2 3.6e-2
1.395e0 5.23e-1 2.3e-2 2.3e-2
1.395e0 5.5e-1 1.4e-2 1.4e-2
1.395e0 5.77e-1 8.0e-3 8.0e-3
1.395e0 6.05e-1 5.0e-3 5.0e-3
1.395e0 6.32e-1 4.0e-3 4.0e-3
1.395e0 6.59e-1 5.0e-3 5.0e-3
1.395e0 6.86e-1 6.0e-3 6.0e-3
1.395e0 7.14e-1 9.0e-3 9.0e-3
1.395e0 7.41e-1 1.3e-2 1.3e-2
1.395e0 7.68e-1 1.7e-2 1.7e-2
1.395e0 7.95e-1 6.0e-3 6.0e-3
1.395e0 8.23e-1 1.0e-3 1.0e-3
1.395e0 8.5e-1 1.0e-3 1.0e-3
1.395e0 8.77e-1 9.0e-3 9.0e-3
1.395e0 9.05e-1 2.4e-2 2.4e-2
1.395e0 9.32e-1 4.6e-2 4.6e-2
1.395e0 9.59e-1 7.6e-2 7.6e-2
1.395e0 9.86e-1 9.1e-2 9.1e-2
1.395e0 1.014e0 1.08e-1 1.08e-1
1.395e0 1.041e0 1.28e-1 1.28e-1
1.395e0 1.068e0 1.53e-1 1.53e-1
1.395e0 1.095e0 1.81e-1 1.81e-1
1.395e0 1.123e0 2.13e-1 2.13e-1
1.395e0 1.15e0 2.49e-1 2.49e-1
1.395e0 1.177e0 2.87e-1 2.87e-1
1.395e0 1.205e0 3.2e-1 3.2e-1
1.395e0 1.232e0 3.43e-1 3.43e-1
1.395e0 1.259e0 3.46e-1 3.46e-1
1.395e0 1.286e0 3.19e-1 3.19e-1
1.395e0 1.314e0 2.79e-1 2.79e-1
1.395e0 1.341e0 2.36e-1 2.36e-1
1.395e0 1.368e0 1.86e-1 1.86e-1
1.395e0 1.395e0 1.4e-1 1.4e-1
1.395e0 1.423e0 1.02e-1 1.02e-1
1.395e0 1.45e0 7.1e-2 7.1e-2
1.395e0 1.477e0 4.8e-2 4.8e-2
1.395e0 1.505e0 3.1e-2 3.1e-2
1.395e0 1.532e0 1.9e-2 1.9e-2
1.395e0 1.559e0 1.1e-2 1.1e-2
1.395e0 1.586e0 7.0e-3 7.0e-3
1.395e0 1.614e0 4.0e-3 4.0e-3
1.395e0 1.641e0 4.0e-3 4.0e-3
1.395e0 1.668e0 5.0e-3 5.0e-3
1.395e0 1.695e0 7.0e-3 7.0e-3
1.395e0 1.723e0 1.0e-2 1.0e-2
1.395e0 1.75e0 1.4e-2 1.4e-2

1.423e0 2.5e-1 2.7e-1 2.7e-1
1.423e0 2.77e-1 2.82e-1 2.82e-1
1.423e0 3.05e-1 2.74e-1 2.74e-1
1.423e0 3.32e-1 2.51e-1 2.51e-1
1.423e0 3.59e-1 2.17e-1 2.17e-1
1.423e0 3.86e-1 1.78e-1 1.78e-1
1.423e0 4.14e-1 1.4e-1 1.4e-1
1.423e0 4.41e-1 1.06e-1 1.06e-1
1.423e0 4.68e-1 7.8e-2 7.8e-2
1.423e0 4.95e-1 5.5e-2 5.5e-2
1.423e0 5.23e-1 3.8e-2 3.8e-2
1.423e0 5.5e-1 2.5e-2 2.5e-2
1.423e0 5.77e-1 1.6e-2 1.6e-2
1.423e0 6.05e-1 9.0e-3 9.0e-3
1.423e0 6.32e-1 5.0e-3 5.0e-3
1.423e0 6.59e-1 2.0e-3 2.0e-3
1.423e0 6.86e-1 1.0e-3 1.0e-3
1.423e0 7.14e-1 1.0e-3 1.0e-3
1.423e0 7.41e-1 1.0e-3 1.0e-3
1.423e0 7.68e-1 3.0e-3 3.0e-3
1.423e0 7.95e-1 5.0e-3 5.0e-3
1.423e0 8.23e-1 0.0e0 0.0e0
1.423e0 8.5e-1 1.0e-3 1.0e-3
1.423e0 8.77e-1 9.0e-3 9.0e-3
1.423e0 9.05e-1 2.3e-2 2.3e-2
1.423e0 9.32e-1 3.0e-2 3.0e-2
1.423e0 9.59e-1 3.8e-2 3.8e-2
1.423e0 9.86e-1 4.8e-2 4.8e-2
1.423e0 1.014e0 6.0e-2 6.0e-2
1.423e0 1.041e0 7.4e-2 7.4e-2
1.423e0 1.068e0 9.1e-2 9.1e-2
1.423e0 1.095e0 1.12e-1 1.12e-1
1.423e0 1.123e0 1.36e-1 1.36e-1
1.423e0 1.15e0 1.64e-1 1.64e-1
1.423e0 1.177e0 1.95e-1 1.95e-1
1.423e0 1.205e0 2.26e-1 2.26e-1
1.423e0 1.232e0 2.55e-1 2.55e-1
1.423e0 1.259e0 2.76e-1 2.76e-1
1.423e0 1.286e0 2.81e-1 2.81e-1
1.423e0 1.314e0 2.67e-1 2.67e-1
1.423e0 1.341e0 2.41e-1 2.41e-1
1.423e0 1.368e0 2.04e-1 2.04e-1
1.423e0 1.395e0 1.65e-1 1.65e-1
1.423e0 1.423e0 1.28e-1 1.28e-1
1.423e0 1.45e0 9.6e-2 9.6e-2
1.423e0 1.477e0 7.0e-2 7.0e-2
1.423e0 1.505e0 4.9e-2 4.9e-2
1.423e0 1.532e0 3.3e-2 3.3e-2
1.423e0 1.559e0 2.2e-2 2.2e-2
1.423e0 1.586e0 1.3e-2 1.3e-2
1.423e0 1.614e0 7.0e-3 7.0e-3
1.423e0 1.641e0 4.0e-3 4.0e-3
1.423e0 1.668e0 1.0e-3 1.0e-3
1.423e0 1.695e0 1.0e-3 1.0e-3
1.423e0 1.723e0 1.0e-3 1.0e-3
1.423e0 1.75e0 2.0e-3 2.0e-3

1.45e0 2.5e-1 2.07e-1 2.07e-1
1.45e0 2.77e-1 2.33e-1 2.33e-1
1.45e0 3.05e-1 2.49e-1 2.49e-1
1.45e0 3.32e-1 2.5e-1 2.5e-1
1.45e0 3.59e-1 2.36e-1 2.36e-1
1.45e0 3.86e-1 2.11e-1 2.11e-1
1.45e0 4.14e-1 1.79e-1 1.79e-1
1.45e0 4.41e-1 1.47e-1 1.47e-1
1.45e0 4.68e-1 1.17e-1 1.17e-1
1.45e0 4.95e-1 9.1e-2 9.1e-2
1.45e0 5.23e-1 6.9e-2 6.9e-2
1.45e0 5.5e-1 5.2e-2 5.2e-2
1.45e0 5.77e-1 3.8e-2 3.8e-2
1.45e0 6.05e-1 2.7e-2 2.7e-2
1.45e0 6.32e-1 1.8e-2 1.8e-2
1.45e0 6.59e-1 1.2e-2 1.2e-2
1.45e0 6.86e-1 7.0e-3 7.0e-3
1.45e0 7.14e-1 4.0e-3 4.0e-3
1.45e0 7.41e-1 2.0e-3 2.0e-3
1.45e0 7.68e-1 1.0e-3 1.0e-3
1.45e0 7.95e-1 0.0e0 0.0e0
1.45e0 8.23e-1 0.0e0 0.0e0
1.45e0 8.5e-1 1.0e-3 1.0e-3
1.45e0 8.77e-1 3.0e-3 3.0e-3
1.45e0 9.05e-1 5.0e-3 5.0e-3
1.45e0 9.32e-1 9.0e-3 9.0e-3
1.45e0 9.59e-1 1.3e-2 1.3e-2
1.45e0 9.86e-1 1.9e-2 1.9e-2
1.45e0 1.014e0 2.7e-2 2.7e-2
1.45e0 1.041e0 3.6e-2 3.6e-2
1.45e0 1.068e0 4.8e-2 4.8e-2
1.45e0 1.095e0 6.2e-2 6.2e-2
1.45e0 1.123e0 8.0e-2 8.0e-2
1.45e0 1.15e0 1.02e-1 1.02e-1
1.45e0 1.177e0 1.27e-1 1.27e-1
1.45e0 1.205e0 1.56e-1 1.56e-1
1.45e0 1.232e0 1.87e-1 1.87e-1
1.45e0 1.259e0 2.16e-1 2.16e-1
1.45e0 1.286e0 2.4e-1 2.4e-1
1.45e0 1.314e0 2.51e-1 2.51e-1
1.45e0 1.341e0 2.47e-1 2.47e-1
1.45e0 1.368e0 2.29e-1 2.29e-1
1.45e0 1.395e0 2.01e-1 2.01e-1
1.45e0 1.423e0 1.68e-1 1.68e-1
1.45e0 1.45e0 1.36e-1 1.36e-1
1.45e0 1.477e0 1.08e-1 1.08e-1
1.45e0 1.505e0 8.3e-2 8.3e-2
1.45e0 1.532e0 6.3e-2 6.3e-2
1.45e0 1.559e0 4.7e-2 4.7e-2
1.45e0 1.586e0 3.4e-2 3.4e-2
1.45e0 1.614e0 2.4e-2 2.4e-2
1.45e0 1.641e0 1.6e-2 1.6e-2
1.45e0 1.668e0 1.0e-2 1.0e-2
1.45e0 1.695e0 6.0e-3 6.0e-3
1.45e0 1.723e0 3.0e-3 3.0e-3
1.45e0 1.75e0 1.0e-3 1.0e-3

1.477e0 2.5e-1 1.58e-1 1.58e-1
1.477e0 2.77e-1 1.93e-1 1.93e-1
1.477e0 3.05e-1 2.25e-1 2.25e-1
1.477e0 3.32e-1 2.49e-1 2.49e-1
1.477e0 3.59e-1 2.59e-1 2.59e-1
1.477e0 3.86e-1 2.53e-1 2.53e-1
1.477e0 4.14e-1 2.33e-1 2.33e-1
1.477e0 4.41e-1 2.05e-1 2.05e-1
1.477e0 4.68e-1 1.74e-1 1.74e-1
1.477e0 4.95e-1 1.44e-1 1.44e-1
1.477e0 5.23e-1 1.18e-1 1.18e-1
1.477e0 5.5e-1 9.5e-2 9.5e-2
1.477e0 5.77e-1 7.5e-2 7.5e-2
1.477e0 6.05e-1 5.9e-2 5.9e-2
1.477e0 6.32e-1 4.6e-2 4.6e-2
1.477e0 6.59e-1 3.6e-2 3.6e-2
1.477e0 6.86e-1 2.7e-2 2.7e-2
1.477e0 7.14e-1 2.0e-2 2.0e-2
1.477e0 7.41e-1 1.4e-2 1.4e-2
1.477e0 7.68e-1 1.0e-2 1.0e-2
1.477e0 7.95e-1 6.0e-3 6.0e-3
1.477e0 8.23e-1 0.0e0 0.0e0
1.477e0 8.5e-1 1.0e-3 1.0e-3
1.477e0 8.77e-1 1.0e-3 1.0e-3
1.477e0 9.05e-1 0.0e0 0.0e0
1.477e0 9.32e-1 0.0e0 0.0e0
1.477e0 9.59e-1 2.0e-3 2.0e-3
1.477e0 9.86e-1 4.0e-3 4.0e-3
1.477e0 1.014e0 8.0e-3 8.0e-3
1.477e0 1.041e0 1.3e-2 1.3e-2
1.477e0 1.068e0 2.0e-2 2.0e-2
1.477e0 1.095e0 3.0e-2 3.0e-2
1.477e0 1.123e0 4.3e-2 4.3e-2
1.477e0 1.15e0 5.9e-2 5.9e-2
1.477e0 1.177e0 8.0e-2 8.0e-2
1.477e0 1.205e0 1.06e-1 1.06e-1
1.477e0 1.232e0 1.36e-1 1.36e-1
1.477e0 1.259e0 1.7e-1 1.7e-1
1.477e0 1.286e0 2.04e-1 2.04e-1
1.477e0 1.314e0 2.34e-1 2.34e-1
1.477e0 1.341e0 2.54e-1 2.54e-1
1.477e0 1.368e0 2.59e-1 2.59e-1
1.477e0 1.395e0 2.47e-1 2.47e-1
1.477e0 1.423e0 2.24e-1 2.24e-1
1.477e0 1.45e0 1.95e-1 1.95e-1
1.477e0 1.477e0 1.64e-1 1.64e-1
1.477e0 1.505e0 1.35e-1 1.35e-1
1.477e0 1.532e0 1.1e-1 1.1e-1
1.477e0 1.559e0 8.8e-2 8.8e-2
1.477e0 1.586e0 7.0e-2 7.0e-2
1.477e0 1.614e0 5.5e-2 5.5e-2
1.477e0 1.641e0 4.3e-2 4.3e-2
1.477e0 1.668e0 3.3e-2 3.3e-2
1.477e0 1.695e0 2.5e-2 2.5e-2
1.477e0 1.723e0 1.8e-2 1.8e-2
1.477e0 1.75e0 1.3e-2 1.3e-2

1.505e0 2.5e-1 1.24e-1 1.24e-1
1.505e0 2.77e-1 1.63e-1 1.63e-1
1.505e0 3.05e-1 2.06e-1 2.06e-1
1.505e0 3.32e-1 2.48e-1 2.48e-1
1.505e0 3.59e-1 2.78e-1 2.78e-1
1.505e0 3.86e-1 3.01e-1 3.01e-1
1.505e0 4.14e-1 3.0e-1 3.0e-1
1.505e0 4.41e-1 2.82e-1 2.82e-1
1.505e0 4.68e-1 2.53e-1 2.53e-1
1.505e0 4.95e-1 2.2e-1 2.2e-1
1.505e0 5.23e-1 1.87e-1 1.87e-1
1.505e0 5.5e-1 1.57e-1 1.57e-1
1.505e0 5.77e-1 1.31e-1 1.31e-1
1.505e0 6.05e-1 1.08e-1 1.08e-1
1.505e0 6.32e-1 8.9e-2 8.9e-2
1.505e0 6.59e-1 7.3e-2 7.3e-2
1.505e0 6.86e-1 6.0e-2 6.0e-2
1.505e0 7.14e-1 4.9e-2 4.9e-2
1.505e0 7.41e-1 3.9e-2 3.9e-2
1.505e0 7.68e-1 1.9e-2 1.9e-2
1.505e0 7.95e-1 6.0e-3 6.0e-3
1.505e0 8.23e-1 1.0e-3 1.0e-3
1.505e0 8.5e-1 1.0e-3 1.0e-3
1.505e0 8.77e-1 9.0e-3 9.0e-3
1.505e0 9.05e-1 6.0e-3 6.0e-3
1.505e0 9.32e-1 4.0e-3 4.0e-3
1.505e0 9.59e-1 2.0e-3 2.0e-3
1.505e0 9.86e-1 1.0e-3 1.0e-3
1.505e0 1.014e0 2.0e-3 2.0e-3
1.505e0 1.041e0 3.0e-3 3.0e-3
1.505e0 1.068e0 7.0e-3 7.0e-3
1.505e0 1.095e0 1.2e-2 1.2e-2
1.505e0 1.123e0 2.1e-2 2.1e-2
1.505e0 1.15e0 3.3e-2 3.3e-2
1.505e0 1.177e0 5.0e-2 5.0e-2
1.505e0 1.205e0 7.3e-2 7.3e-2
1.505e0 1.232e0 1.01e-1 1.01e-1
1.505e0 1.259e0 1.36e-1 1.36e-1
1.505e0 1.286e0 1.77e-1 1.77e-1
1.505e0 1.314e0 2.2e-1 2.2e-1
1.505e0 1.341e0 2.59e-1 2.59e-1
1.505e0 1.368e0 2.88e-1 2.88e-1
1.505e0 1.395e0 3.03e-1 3.03e-1
1.505e0 1.423e0 2.96e-1 2.96e-1
1.505e0 1.45e0 2.73e-1 2.73e-1
1.505e0 1.477e0 2.42e-1 2.42e-1
1.505e0 1.505e0 2.09e-1 2.09e-1
1.505e0 1.532e0 1.76e-1 1.76e-1
1.505e0 1.559e0 1.48e-1 1.48e-1
1.505e0 1.586e0 1.23e-1 1.23e-1
1.505e0 1.614e0 1.02e-1 1.02e-1
1.505e0 1.641e0 8.4e-2 8.4e-2
1.505e0 1.668e0 6.9e-2 6.9e-2
1.505e0 1.695e0 5.6e-2 5.6e-2
1.505e0 1.723e0 4.5e-2 4.5e-2
1.505e0 1.75e0 3.2e-2 3.2e-2

1.532e0 2.5e-1 1.03e-1 1.03e-1
1.532e0 2.77e-1 1.43e-1 1.43e-1
1.532e0 3.05e-1 1.92e-1 1.92e-1
1.532e0 3.32e-1 2.47e-1 2.47e-1
1.532e0 3.59e-1 2.94e-1 2.94e-1
1.532e0 3.86e-1 3.41e-1 3.41e-1
1.532e0 4.14e-1 3.79e-1 3.79e-1
1.532e0 4.41e-1 3.8e-1 3.8e-1
1.532e0 4.68e-1 3.58e-1 3.58e-1
1.532e0 4.95e-1 3.22e-1 3.22e-1
1.532e0 5.23e-1 2.81e-1 2.81e-1
1.532e0 5.5e-1 2.42e-1 2.42e-1
1.532e0 5.77e-1 2.06e-1 2.06e-1
1.532e0 6.05e-1 1.75e-1 1.75e-1
1.532e0 6.32e-1 1.49e-1 1.49e-1
1.532e0 6.59e-1 1.26e-1 1.26e-1
1.532e0 6.86e-1 1.07e-1 1.07e-1
1.532e0 7.14e-1 7.0e-2 7.0e-2
1.532e0 7.41e-1 4.1e-2 4.1e-2
1.532e0 7.68e-1 2.0e-2 2.0e-2
1.532e0 7.95e-1 7.0e-3 7.0e-3
1.532e0 8.23e-1 1.0e-3 1.0e-3
1.532e0 8.5e-1 1.0e-3 1.0e-3
1.532e0 8.77e-1 9.0e-3 9.0e-3
1.532e0 9.05e-1 2.3e-2 2.3e-2
1.532e0 9.32e-1 2.0e-2 2.0e-2
1.532e0 9.59e-1 1.5e-2 1.5e-2
1.532e0 9.86e-1 1.1e-2 1.1e-2
1.532e0 1.014e0 9.0e-3 9.0e-3
1.532e0 1.041e0 7.0e-3 7.0e-3
1.532e0 1.068e0 7.0e-3 7.0e-3
1.532e0 1.095e0 1.0e-2 1.0e-2
1.532e0 1.123e0 1.4e-2 1.4e-2
1.532e0 1.15e0 2.3e-2 2.3e-2
1.532e0 1.177e0 3.6e-2 3.6e-2
1.532e0 1.205e0 5.5e-2 5.5e-2
1.532e0 1.232e0 8.1e-2 8.1e-2
1.532e0 1.259e0 1.15e-1 1.15e-1
1.532e0 1.286e0 1.58e-1 1.58e-1
1.532e0 1.314e0 2.1e-1 2.1e-1
1.532e0 1.341e0 2.63e-1 2.63e-1
1.532e0 1.368e0 3.1e-1 3.1e-1
1.532e0 1.395e0 3.56e-1 3.56e-1
1.532e0 1.423e0 3.82e-1 3.82e-1
1.532e0 1.45e0 3.75e-1 3.75e-1
1.532e0 1.477e0 3.47e-1 3.47e-1
1.532e0 1.505e0 3.08e-1 3.08e-1
1.532e0 1.532e0 2.68e-1 2.68e-1
1.532e0 1.559e0 2.29e-1 2.29e-1
1.532e0 1.586e0 1.95e-1 1.95e-1
1.532e0 1.614e0 1.66e-1 1.66e-1
1.532e0 1.641e0 1.41e-1 1.41e-1
1.532e0 1.668e0 1.19e-1 1.19e-1
1.532e0 1.695e0 9.4e-2 9.4e-2
1.532e0 1.723e0 5.9e-2 5.9e-2
1.532e0 1.75e0 3.3e-2 3.3e-2

1.559e0 2.5e-1 9.5e-2 9.5e-2
1.559e0 2.77e-1 1.34e-1 1.34e-1
1.559e0 3.05e-1 1.84e-1 1.84e-1
1.559e0 3.32e-1 2.46e-1 2.46e-1
1.559e0 3.59e-1 3.05e-1 3.05e-1
1.559e0 3.86e-1 3.71e-1 3.71e-1
1.559e0 4.14e-1 4.41e-1 4.41e-1
1.559e0 4.41e-1 4.97e-1 4.97e-1
1.559e0 4.68e-1 4.94e-1 4.94e-1
1.559e0 4.95e-1 4.58e-1 4.58e-1
1.559e0 5.23e-1 4.07e-1 4.07e-1
1.559e0 5.5e-1 3.54e-1 3.54e-1
1.559e0 5.77e-1 3.05e-1 3.05e-1
1.559e0 6.05e-1 2.62e-1 2.62e-1
1.559e0 6.32e-1 2.26e-1 2.26e-1
1.559e0 6.59e-1 1.64e-1 1.64e-1
1.559e0 6.86e-1 1.13e-1 1.13e-1
1.559e0 7.14e-1 7.3e-2 7.3e-2
1.559e0 7.41e-1 4.3e-2 4.3e-2
1.559e0 7.68e-1 2.1e-2 2.1e-2
1.559e0 7.95e-1 7.0e-3 7.0e-3
1.559e0 8.23e-1 1.0e-3 1.0e-3
1.559e0 8.5e-1 1.0e-3 1.0e-3
1.559e0 8.77e-1 9.0e-3 9.0e-3
1.559e0 9.05e-1 2.4e-2 2.4e-2
1.559e0 9.32e-1 4.5e-2 4.5e-2
1.559e0 9.59e-1 4.1e-2 4.1e-2
1.559e0 9.86e-1 3.4e-2 3.4e-2
1.559e0 1.014e0 2.9e-2 2.9e-2
1.559e0 1.041e0 2.5e-2 2.5e-2
1.559e0 1.068e0 2.2e-2 2.2e-2
1.559e0 1.095e0 2.1e-2 2.1e-2
1.559e0 1.123e0 2.2e-2 2.2e-2
1.559e0 1.15e0 2.7e-2 2.7e-2
1.559e0 1.177e0 3.7e-2 3.7e-2
1.559e0 1.205e0 5.2e-2 5.2e-2
1.559e0 1.232e0 7.5e-2 7.5e-2
1.559e0 1.259e0 1.07e-1 1.07e-1
1.559e0 1.286e0 1.49e-1 1.49e-1
1.559e0 1.314e0 2.04e-1 2.04e-1
1.559e0 1.341e0 2.65e-1 2.65e-1
1.559e0 1.368e0 3.26e-1 3.26e-1
1.559e0 1.395e0 3.94e-1 3.94e-1
1.559e0 1.423e0 4.64e-1 4.64e-1
1.559e0 1.45e0 5.01e-1 5.01e-1
1.559e0 1.477e0 4.85e-1 4.85e-1
1.559e0 1.505e0 4.42e-1 4.42e-1
1.559e0 1.532e0 3.89e-1 3.89e-1
1.559e0 1.559e0 3.37e-1 3.37e-1
1.559e0 1.586e0 2.9e-1 2.9e-1
1.559e0 1.614e0 2.49e-1 2.49e-1
1.559e0 1.641e0 2.04e-1 2.04e-1
1.559e0 1.668e0 1.45e-1 1.45e-1
1.559e0 1.695e0 9.9e-2 9.9e-2
1.559e0 1.723e0 6.2e-2 6.2e-2
1.559e0 1.75e0 3.4e-2 3.4e-2

1.586e0 2.5e-1 1.0e-1 1.0e-1
1.586e0 2.77e-1 1.35e-1 1.35e-1
1.586e0 3.05e-1 1.83e-1 1.83e-1
1.586e0 3.32e-1 2.46e-1 2.46e-1
1.586e0 3.59e-1 3.1e-1 3.1e-1
1.586e0 3.86e-1 3.87e-1 3.87e-1
1.586e0 4.14e-1 4.79e-1 4.79e-1
1.586e0 4.41e-1 5.81e-1 5.81e-1
1.586e0 4.68e-1 6.63e-1 6.63e-1
1.586e0 4.95e-1 6.4e-1 6.4e-1
1.586e0 5.23e-1 5.72e-1 5.72e-1
1.586e0 5.5e-1 4.97e-1 4.97e-1
1.586e0 5.77e-1 4.28e-1 4.28e-1
1.586e0 6.05e-1 3.27e-1 3.27e-1
1.586e0 6.32e-1 2.43e-1 2.43e-1
1.586e0 6.59e-1 1.75e-1 1.75e-1
1.586e0 6.86e-1 1.2e-1 1.2e-1
1.586e0 7.14e-1 7.8e-2 7.8e-2
1.586e0 7.41e-1 4.5e-2 4.5e-2
1.586e0 7.68e-1 2.2e-2 2.2e-2
1.586e0 7.95e-1 7.0e-3 7.0e-3
1.586e0 8.23e-1 1.0e-3 1.0e-3
1.586e0 8.5e-1 1.0e-3 1.0e-3
1.586e0 8.77e-1 9.0e-3 9.0e-3
1.586e0 9.05e-1 2.5e-2 2.5e-2
1.586e0 9.32e-1 4.7e-2 4.7e-2
1.586e0 9.59e-1 7.6e-2 7.6e-2
1.586e0 9.86e-1 7.1e-2 7.1e-2
1.586e0 1.014e0 6.3e-2 6.3e-2
1.586e0 1.041e0 5.6e-2 5.6e-2
1.586e0 1.068e0 5.1e-2 5.1e-2
1.586e0 1.095e0 4.7e-2 4.7e-2
1.586e0 1.123e0 4.5e-2 4.5e-2
1.586e0 1.15e0 4.7e-2 4.7e-2
1.586e0 1.177e0 5.2e-2 5.2e-2
1.586e0 1.205e0 6.4e-2 6.4e-2
1.586e0 1.232e0 8.2e-2 8.2e-2
1.586e0 1.259e0 1.1e-1 1.1e-1
1.586e0 1.286e0 1.5e-1 1.5e-1
1.586e0 1.314e0 2.03e-1 2.03e-1
1.586e0 1.341e0 2.66e-1 2.66e-1
1.586e0 1.368e0 3.34e-1 3.34e-1
1.586e0 1.395e0 4.16e-1 4.16e-1
1.586e0 1.423e0 5.12e-1 5.12e-1
1.586e0 1.45e0 6.16e-1 6.16e-1
1.586e0 1.477e0 6.63e-1 6.63e-1
1.586e0 1.505e0 6.2e-1 6.2e-1
1.586e0 1.532e0 5.47e-1 5.47e-1
1.586e0 1.559e0 4.73e-1 4.73e-1
1.586e0 1.586e0 3.92e-1 3.92e-1
1.586e0 1.614e0 2.97e-1 2.97e-1
1.586e0 1.641e0 2.19e-1 2.19e-1
1.586e0 1.668e0 1.55e-1 1.55e-1
1.586e0 1.695e0 1.05e-1 1.05e-1
1.586e0 1.723e0 6.6e-2 6.6e-2
1.586e0 1.75e0 3.6e-2 3.6e-2

1.614e0 2.5e-1 1.17e-1 1.17e-1
1.614e0 2.77e-1 1.47e-1 1.47e-1
1.614e0 3.05e-1 1.89e-1 1.89e-1
1.614e0 3.32e-1 2.46e-1 2.46e-1
1.614e0 3.59e-1 3.07e-1 3.07e-1
1.614e0 3.86e-1 3.85e-1 3.85e-1
1.614e0 4.14e-1 4.83e-1 4.83e-1
1.614e0 4.41e-1 6.08e-1 6.08e-1
1.614e0 4.68e-1 7.62e-1 7.62e-1
1.614e0 4.95e-1 8.83e-1 8.83e-1
1.614e0 5.23e-1 7.81e-1 7.81e-1
1.614e0 5.5e-1 6.1e-1 6.1e-1
1.614e0 5.77e-1 4.7e-1 4.7e-1
1.614e0 6.05e-1 3.55e-1 3.55e-1
1.614e0 6.32e-1 2.62e-1 2.62e-1
1.614e0 6.59e-1 1.88e-1 1.88e-1
1.614e0 6.86e-1 1.29e-1 1.29e-1
1.614e0 7.14e-1 8.3e-2 8.3e-2
1.614e0 7.41e-1 4.8e-2 4.8e-2
1.614e0 7.68e-1 2.3e-2 2.3e-2
1.614e0 7.95e-1 8.0e-3 8.0e-3
1.614e0 8.23e-1 1.0e-3 1.0e-3
1.614e0 8.5e-1 1.0e-3 1.0e-3
1.614e0 8.77e-1 1.0e-2 1.0e-2
1.614e0 9.05e-1 2.6e-2 2.6e-2
1.614e0 9.32e-1 4.9e-2 4.9e-2
1.614e0 9.59e-1 8.0e-2 8.0e-2
1.614e0 9.86e-1 1.18e-1 1.18e-1
1.614e0 1.014e0 1.13e-1 1.13e-1
1.614e0 1.041e0 1.04e-1 1.04e-1
1.614e0 1.068e0 9.6e-2 9.6e-2
1.614e0 1.095e0 8.9e-2 8.9e-2
1.614e0 1.123e0 8.4e-2 8.4e-2
1.614e0 1.15e0 8.2e-2 8.2e-2
1.614e0 1.177e0 8.3e-2 8.3e-2
1.614e0 1.205e0 9.0e-2 9.0e-2
1.614e0 1.232e0 1.04e-1 1.04e-1
1.614e0 1.259e0 1.26e-1 1.26e-1
1.614e0 1.286e0 1.6e-1 1.6e-1
1.614e0 1.314e0 2.06e-1 2.06e-1
1.614e0 1.341e0 2.65e-1 2.65e-1
1.614e0 1.368e0 3.31e-1 3.31e-1
1.614e0 1.395e0 4.15e-1 4.15e-1
1.614e0 1.423e0 5.22e-1 5.22e-1
1.614e0 1.45e0 6.56e-1 6.56e-1
1.614e0 1.477e0 8.18e-1 8.18e-1
1.614e0 1.505e0 8.59e-1 8.59e-1
1.614e0 1.532e0 7.21e-1 7.21e-1
1.614e0 1.559e0 5.6e-1 5.6e-1
1.614e0 1.586e0 4.29e-1 4.29e-1
1.614e0 1.614e0 3.22e-1 3.22e-1
1.614e0 1.641e0 2.36e-1 2.36e-1
1.614e0 1.668e0 1.66e-1 1.66e-1
1.614e0 1.695e0 1.12e-1 1.12e-1
1.614e0 1.723e0 7.0e-2 7.0e-2
1.614e0 1.75e0 3.9e-2 3.9e-2

1.641e0 2.5e-1 1.48e-1 1.48e-1
1.641e0 2.77e-1 1.69e-1 1.69e-1
1.641e0 3.05e-1 2.02e-1 2.02e-1
1.641e0 3.32e-1 2.47e-1 2.47e-1
1.641e0 3.59e-1 2.97e-1 2.97e-1
1.641e0 3.86e-1 3.65e-1 3.65e-1
1.641e0 4.14e-1 4.52e-1 4.52e-1
1.641e0 4.41e-1 5.65e-1 5.65e-1
1.641e0 4.68e-1 7.08e-1 7.08e-1
1.641e0 4.95e-1 8.16e-1 8.16e-1
1.641e0 5.23e-1 8.03e-1 8.03e-1
1.641e0 5.5e-1 6.42e-1 6.42e-1
1.641e0 5.77e-1 4.96e-1 4.96e-1
1.641e0 6.05e-1 3.76e-1 3.76e-1
1.641e0 6.32e-1 2.78e-1 2.78e-1
1.641e0 6.59e-1 1.99e-1 1.99e-1
1.641e0 6.86e-1 1.36e-1 1.36e-1
1.641e0 7.14e-1 8.7e-2 8.7e-2
1.641e0 7.41e-1 5.1e-2 5.1e-2
1.641e0 7.68e-1 2.5e-2 2.5e-2
1.641e0 7.95e-1 8.0e-3 8.0e-3
1.641e0 8.23e-1 1.0e-3 1.0e-3
1.641e0 8.5e-1 2.0e-3 2.0e-3
1.641e0 8.77e-1 1.0e-2 1.0e-2
1.641e0 9.05e-1 2.7e-2 2.7e-2
1.641e0 9.32e-1 5.2e-2 5.2e-2
1.641e0 9.59e-1 8.5e-2 8.5e-2
1.641e0 9.86e-1 1.25e-1 1.25e-1
1.641e0 1.014e0 1.73e-1 1.73e-1
1.641e0 1.041e0 1.68e-1 1.68e-1
1.641e0 1.068e0 1.59e-1 1.59e-1
1.641e0 1.095e0 1.49e-1 1.49e-1
1.641e0 1.123e0 1.42e-1 1.42e-1
1.641e0 1.15e0 1.35e-1 1.35e-1
1.641e0 1.177e0 1.32e-1 1.32e-1
1.641e0 1.205e0 1.33e-1 1.33e-1
1.641e0 1.232e0 1.4e-1 1.4e-1
1.641e0 1.259e0 1.54e-1 1.54e-1
1.641e0 1.286e0 1.79e-1 1.79e-1
1.641e0 1.314e0 2.15e-1 2.15e-1
1.641e0 1.341e0 2.62e-1 2.62e-1
1.641e0 1.368e0 3.18e-1 3.18e-1
1.641e0 1.395e0 3.91e-1 3.91e-1
1.641e0 1.423e0 4.87e-1 4.87e-1
1.641e0 1.45e0 6.09e-1 6.09e-1
1.641e0 1.477e0 7.47e-1 7.47e-1
1.641e0 1.505e0 8.37e-1 8.37e-1
1.641e0 1.532e0 7.49e-1 7.49e-1
1.641e0 1.559e0 5.91e-1 5.91e-1
1.641e0 1.586e0 4.54e-1 4.54e-1
1.641e0 1.614e0 3.41e-1 3.41e-1
1.641e0 1.641e0 2.5e-1 2.5e-1
1.641e0 1.668e0 1.76e-1 1.76e-1
1.641e0 1.695e0 1.18e-1 1.18e-1
1.641e0 1.723e0 7.4e-2 7.4e-2
1.641e0 1.75e0 4.1e-2 4.1e-2

1.668e0 2.5e-1 1.94e-1 1.94e-1
1.668e0 2.77e-1 2.02e-1 2.02e-1
1.668e0 3.05e-1 2.2e-1 2.2e-1
1.668e0 3.32e-1 2.48e-1 2.48e-1
1.668e0 3.59e-1 2.83e-1 2.83e-1
1.668e0 3.86e-1 3.32e-1 3.32e-1
1.668e0 4.14e-1 4.0e-1 4.0e-1
1.668e0 4.41e-1 4.67e-1 4.67e-1
1.668e0 4.68e-1 5.33e-1 5.33e-1
1.668e0 4.95e-1 5.89e-1 5.89e-1
1.668e0 5.23e-1 6.21e-1 6.21e-1
1.668e0 5.5e-1 5.95e-1 5.95e-1
1.668e0 5.77e-1 4.79e-1 4.79e-1
1.668e0 6.05e-1 3.72e-1 3.72e-1
1.668e0 6.32e-1 2.8e-1 2.8e-1
1.668e0 6.59e-1 2.03e-1 2.03e-1
1.668e0 6.86e-1 1.4e-1 1.4e-1
1.668e0 7.14e-1 9.0e-2 9.0e-2
1.668e0 7.41e-1 5.3e-2 5.3e-2
1.668e0 7.68e-1 2.6e-2 2.6e-2
1.668e0 7.95e-1 8.0e-3 8.0e-3
1.668e0 8.23e-1 1.0e-3 1.0e-3
1.668e0 8.5e-1 2.0e-3 2.0e-3
1.668e0 8.77e-1 1.1e-2 1.1e-2
1.668e0 9.05e-1 2.9e-2 2.9e-2
1.668e0 9.32e-1 5.5e-2 5.5e-2
1.668e0 9.59e-1 9.0e-2 9.0e-2
1.668e0 9.86e-1 1.33e-1 1.33e-1
1.668e0 1.014e0 1.85e-1 1.85e-1
1.668e0 1.041e0 2.45e-1 2.45e-1
1.668e0 1.068e0 2.41e-1 2.41e-1
1.668e0 1.095e0 2.31e-1 2.31e-1
1.668e0 1.123e0 2.21e-1 2.21e-1
1.668e0 1.15e0 2.1e-1 2.1e-1
1.668e0 1.177e0 2.01e-1 2.01e-1
1.668e0 1.205e0 1.95e-1 1.95e-1
1.668e0 1.232e0 1.92e-1 1.92e-1
1.668e0 1.259e0 1.95e-1 1.95e-1
1.668e0 1.286e0 2.07e-1 2.07e-1
1.668e0 1.314e0 2.28e-1 2.28e-1
1.668e0 1.341e0 2.58e-1 2.58e-1
1.668e0 1.368e0 2.97e-1 2.97e-1
1.668e0 1.395e0 3.53e-1 3.53e-1
1.668e0 1.423e0 4.21e-1 4.21e-1
1.668e0 1.45e0 4.89e-1 4.89e-1
1.668e0 1.477e0 5.54e-1 5.54e-1
1.668e0 1.505e0 6.03e-1 6.03e-1
1.668e0 1.532e0 6.25e-1 6.25e-1
1.668e0 1.559e0 5.56e-1 5.56e-1
1.668e0 1.586e0 4.42e-1 4.42e-1
1.668e0 1.614e0 3.4e-1 3.4e-1
1.668e0 1.641e0 2.53e-1 2.53e-1
1.668e0 1.668e0 1.8e-1 1.8e-1
1.668e0 1.695e0 1.22e-1 1.22e-1
1.668e0 1.723e0 7.6e-2 7.6e-2
1.668e0 1.75e0 4.2e-2 4.2e-2

1.695e0 2.5e-1 2.53e-1 2.53e-1
1.695e0 2.77e-1 2.44e-1 2.44e-1
1.695e0 3.05e-1 2.43e-1 2.43e-1
1.695e0 3.32e-1 2.49e-1 2.49e-1
1.695e0 3.59e-1 2.65e-1 2.65e-1
1.695e0 3.86e-1 2.89e-1 2.89e-1
1.695e0 4.14e-1 3.19e-1 3.19e-1
1.695e0 4.41e-1 3.54e-1 3.54e-1
1.695e0 4.68e-1 3.89e-1 3.89e-1
1.695e0 4.95e-1 4.2e-1 4.2e-1
1.695e0 5.23e-1 4.44e-1 4.44e-1
1.695e0 5.5e-1 4.58e-1 4.58e-1
1.695e0 5.77e-1 4.39e-1 4.39e-1
1.695e0 6.05e-1 3.48e-1 3.48e-1
1.695e0 6.32e-1 2.67e-1 2.67e-1
1.695e0 6.59e-1 1.96e-1 1.96e-1
1.695e0 6.86e-1 1.38e-1 1.38e-1
1.695e0 7.14e-1 9.0e-2 9.0e-2
1.695e0 7.41e-1 5.3e-2 5.3e-2
1.695e0 7.68e-1 2.6e-2 2.6e-2
1.695e0 7.95e-1 9.0e-3 9.0e-3
1.695e0 8.23e-1 1.0e-3 1.0e-3
1.695e0 8.5e-1 2.0e-3 2.0e-3
1.695e0 8.77e-1 1.2e-2 1.2e-2
1.695e0 9.05e-1 3.0e-2 3.0e-2
1.695e0 9.32e-1 5.8e-2 5.8e-2
1.695e0 9.59e-1 9.6e-2 9.6e-2
1.695e0 9.86e-1 1.42e-1 1.42e-1
1.695e0 1.014e0 1.99e-1 1.99e-1
1.695e0 1.041e0 2.64e-1 2.64e-1
1.695e0 1.068e0 3.39e-1 3.39e-1
1.695e0 1.095e0 3.38e-1 3.38e-1
1.695e0 1.123e0 3.27e-1 3.27e-1
1.695e0 1.15e0 3.12e-1 3.12e-1
1.695e0 1.177e0 2.96e-1 2.96e-1
1.695e0 1.205e0 2.78e-1 2.78e-1
1.695e0 1.232e0 2.62e-1 2.62e-1
1.695e0 1.259e0 2.5e-1 2.5e-1
1.695e0 1.286e0 2.43e-1 2.43e-1
1.695e0 1.314e0 2.44e-1 2.44e-1
1.695e0 1.341e0 2.53e-1 2.53e-1
1.695e0 1.368e0 2.72e-1 2.72e-1
1.695e0 1.395e0 2.98e-1 2.98e-1
1.695e0 1.423e0 3.3e-1 3.3e-1
1.695e0 1.45e0 3.65e-1 3.65e-1
1.695e0 1.477e0 4.0e-1 4.0e-1
1.695e0 1.505e0 4.29e-1 4.29e-1
1.695e0 1.532e0 4.5e-1 4.5e-1
1.695e0 1.559e0 4.61e-1 4.61e-1
1.695e0 1.586e0 4.08e-1 4.08e-1
1.695e0 1.614e0 3.2e-1 3.2e-1
1.695e0 1.641e0 2.42e-1 2.42e-1
1.695e0 1.668e0 1.76e-1 1.76e-1
1.695e0 1.695e0 1.2e-1 1.2e-1
1.695e0 1.723e0 7.6e-2 7.6e-2
1.695e0 1.75e0 4.3e-2 4.3e-2

1.723e0 2.5e-1 3.27e-1 3.27e-1
1.723e0 2.77e-1 2.95e-1 2.95e-1
1.723e0 3.05e-1 2.69e-1 2.69e-1
1.723e0 3.32e-1 2.51e-1 2.51e-1
1.723e0 3.59e-1 2.42e-1 2.42e-1
1.723e0 3.86e-1 2.41e-1 2.41e-1
1.723e0 4.14e-1 2.48e-1 2.48e-1
1.723e0 4.41e-1 2.61e-1 2.61e-1
1.723e0 4.68e-1 2.76e-1 2.76e-1
1.723e0 4.95e-1 2.93e-1 2.93e-1
1.723e0 5.23e-1 3.09e-1 3.09e-1
1.723e0 5.5e-1 3.23e-1 3.23e-1
1.723e0 5.77e-1 3.33e-1 3.33e-1
1.723e0 6.05e-1 3.2e-1 3.2e-1
1.723e0 6.32e-1 2.48e-1 2.48e-1
1.723e0 6.59e-1 1.85e-1 1.85e-1
1.723e0 6.86e-1 1.31e-1 1.31e-1
1.723e0 7.14e-1 8.6e-2 8.6e-2
1.723e0 7.41e-1 5.1e-2 5.1e-2
1.723e0 7.68e-1 2.5e-2 2.5e-2
1.723e0 7.95e-1 9.0e-3 9.0e-3
1.723e0 8.23e-1 1.0e-3 1.0e-3
1.723e0 8.5e-1 2.0e-3 2.0e-3
1.723e0 8.77e-1 1.2e-2 1.2e-2
1.723e0 9.05e-1 3.1e-2 3.1e-2
1.723e0 9.32e-1 6.0e-2 6.0e-2
1.723e0 9.59e-1 1.0e-1 1.0e-1
1.723e0 9.86e-1 1.5e-1 1.5e-1
1.723e0 1.014e0 2.12e-1 2.12e-1
1.723e0 1.041e0 2.85e-1 2.85e-1
1.723e0 1.068e0 3.69e-1 3.69e-1
1.723e0 1.095e0 4.62e-1 4.62e-1
1.723e0 1.123e0 4.64e-1 4.64e-1
1.723e0 1.15e0 4.48e-1 4.48e-1
1.723e0 1.177e0 4.22e-1 4.22e-1
1.723e0 1.205e0 3.88e-1 3.88e-1
1.723e0 1.232e0 3.51e-1 3.51e-1
1.723e0 1.259e0 3.16e-1 3.16e-1
1.723e0 1.286e0 2.85e-1 2.85e-1
1.723e0 1.314e0 2.61e-1 2.61e-1
1.723e0 1.341e0 2.47e-1 2.47e-1
1.723e0 1.368e0 2.41e-1 2.41e-1
1.723e0 1.395e0 2.43e-1 2.43e-1
1.723e0 1.423e0 2.52e-1 2.52e-1
1.723e0 1.45e0 2.66e-1 2.66e-1
1.723e0 1.477e0 2.82e-1 2.82e-1
1.723e0 1.505e0 2.99e-1 2.99e-1
1.723e0 1.532e0 3.14e-1 3.14e-1
1.723e0 1.559e0 3.27e-1 3.27e-1
1.723e0 1.586e0 3.36e-1 3.36e-1
1.723e0 1.614e0 2.95e-1 2.95e-1
1.723e0 1.641e0 2.26e-1 2.26e-1
1.723e0 1.668e0 1.66e-1 1.66e-1
1.723e0 1.695e0 1.15e-1 1.15e-1
1.723e0 1.723e0 7.3e-2 7.3e-2
1.723e0 1.75e0 4.2e-2 4.2e-2

1.75e0 2.5e-1 4.12e-1 4.12e-1
1.75e0 2.77e-1 3.41e-1 3.41e-1
1.75e0 3.05e-1 2.88e-1 2.88e-1
1.75e0 3.32e-1 2.52e-1 2.52e-1
1.75e0 3.59e-1 2.21e-1 2.21e-1
1.75e0 3.86e-1 2.02e-1 2.02e-1
1.75e0 4.14e-1 1.91e-1 1.91e-1
1.75e0 4.41e-1 1.89e-1 1.89e-1
1.75e0 4.68e-1 1.92e-1 1.92e-1
1.75e0 4.95e-1 1.99e-1 1.99e-1
1.75e0 5.23e-1 2.08e-1 2.08e-1
1.75e0 5.5e-1 2.18e-1 2.18e-1
1.75e0 5.77e-1 2.28e-1 2.28e-1
1.75e0 6.05e-1 2.38e-1 2.38e-1
1.75e0 6.32e-1 2.3e-1 2.3e-1
1.75e0 6.59e-1 1.72e-1 1.72e-1
1.75e0 6.86e-1 1.22e-1 1.22e-1
1.75e0 7.14e-1 8.1e-2 8.1e-2
1.75e0 7.41e-1 4.9e-2 4.9e-2
1.75e0 7.68e-1 2.4e-2 2.4e-2
1.75e0 7.95e-1 8.0e-3 8.0e-3
1.75e0 8.23e-1 1.0e-3 1.0e-3
1.75e0 8.5e-1 2.0e-3 2.0e-3
1.75e0 8.77e-1 1.1e-2 1.1e-2
1.75e0 9.05e-1 3.1e-2 3.1e-2
1.75e0 9.32e-1 6.0e-2 6.0e-2
1.75e0 9.59e-1 1.0e-1 1.0e-1
1.75e0 9.86e-1 1.53e-1 1.53e-1
1.75e0 1.014e0 2.19e-1 2.19e-1
1.75e0 1.041e0 3.0e-1 3.0e-1
1.75e0 1.068e0 3.96e-1 3.96e-1
1.75e0 1.095e0 5.07e-1 5.07e-1
1.75e0 1.123e0 6.25e-1 6.25e-1
1.75e0 1.15e0 6.28e-1 6.28e-1
1.75e0 1.177e0 5.89e-1 5.89e-1
1.75e0 1.205e0 5.28e-1 5.28e-1
1.75e0 1.232e0 4.58e-1 4.58e-1
1.75e0 1.259e0 3.86e-1 3.86e-1
1.75e0 1.286e0 3.22e-1 3.22e-1
1.75e0 1.314e0 2.74e-1 2.74e-1
1.75e0 1.341e0 2.41e-1 2.41e-1
1.75e0 1.368e0 2.14e-1 2.14e-1
1.75e0 1.395e0 1.97e-1 1.97e-1
1.75e0 1.423e0 1.9e-1 1.9e-1
1.75e0 1.45e0 1.89e-1 1.89e-1
1.75e0 1.477e0 1.94e-1 1.94e-1
1.75e0 1.505e0 2.01e-1 2.01e-1
1.75e0 1.532e0 2.11e-1 2.11e-1
1.75e0 1.559e0 2.22e-1 2.22e-1
1.75e0 1.586e0 2.32e-1 2.32e-1
1.75e0 1.614e0 2.42e-1 2.42e-1
1.75e0 1.641e0 2.1e-1 2.1e-1
1.75e0 1.668e0 1.55e-1 1.55e-1
1.75e0 1.695e0 1.08e-1 1.08e-1
1.75e0 1.723e0 6.9e-2 6.9e-2
1.75e0 1.75e0 3.9e-2 3.9e-2


==> figures/external/3antennaOptimization_contourtmp0.dat <==
2.5e-1 2.5e-1 4.12e-1 4.12e-1
2.5e-1 2.77e-1 3.41e-1 3.41e-1
2.5e-1 3.05e-1 2.88e-1 2.88e-1
2.5e-1 3.32e-1 2.52e-1 2.52e-1
2.5e-1 3.59e-1 2.21e-1 2.21e-1
2.5e-1 3.86e-1 2.02e-1 2.02e-1
2.5e-1 4.14e-1 1.91e-1 1.91e-1
2.5e-1 4.41e-1 1.89e-1 1.89e-1
2.5e-1 4.68e-1 1.92e-1 1.92e-1
2.5e-1 4.95e-1 1.99e-1 1.99e-1
2.5e-1 5.23e-1 2.08e-1 2.08e-1
2.5e-1 5.5e-1 2.18e-1 2.18e-1
2.5e-1 5.77e-1 2.28e-1 2.28e-1
2.5e-1 6.05e-1 2.38e-1 2.38e-1
2.5e-1 6.32e-1 2.3e-1 2.3e-1
2.5e-1 6.59e-1 1.72e-1 1.72e-1
2.5e-1 6.86e-1 1.22e-1 1.22e-1
2.5e-1 7.14e-1 8.1e-2 8.1e-2
2.5e-1 7.41e-1 4.9e-2 4.9e-2
2.5e-1 7.68e-1 2.4e-2 2.4e-2
2.5e-1 7.95e-1 8.0e-3 8.0e-3
2.5e-1 8.23e-1 1.0e-3 1.0e-3
2.5e-1 8.5e-1 2.0e-3 2.0e-3
2.5e-1 8.77e-1 1.1e-2 1.1e-2
2.5e-1 9.05e-1 3.1e-2 3.1e-2
2.5e-1 9.32e-1 6.0e-2 6.0e-2
2.5e-1 9.59e-1 1.0e-1 1.0e-1
2.5e-1 9.86e-1 1.53e-1 1.53e-1
2.5e-1 1.014e0 2.19e-1 2.19e-1
2.5e-1 1.041e0 3.0e-1 3.0e-1
2.5e-1 1.068e0 3.96e-1 3.96e-1
2.5e-1 1.095e0 5.07e-1 5.07e-1
2.5e-1 1.123e0 6.25e-1 6.25e-1
2.5e-1 1.15e0 6.28e-1 6.28e-1
2.5e-1 1.177e0 5.89e-1 5.89e-1
2.5e-1 1.205e0 5.28e-1 5.28e-1
2.5e-1 1.232e0 4.58e-1 4.58e-1
2.5e-1 1.259e0 3.86e-1 3.86e-1
2.5e-1 1.286e0 3.22e-1 3.22e-1
2.5e-1 1.314e0 2.74e-1 2.74e-1
2.5e-1 1.341e0 2.41e-1 2.41e-1
2.5e-1 1.368e0 2.14e-1 2.14e-1
2.5e-1 1.395e0 1.97e-1 1.97e-1
2.5e-1 1.423e0 1.9e-1 1.9e-1
2.5e-1 1.45e0 1.89e-1 1.89e-1
2.5e-1 1.477e0 1.94e-1 1.94e-1
2.5e-1 1.505e0 2.01e-1 2.01e-1
2.5e-1 1.532e0 2.11e-1 2.11e-1
2.5e-1 1.559e0 2.22e-1 2.22e-1
2.5e-1 1.586e0 2.32e-1 2.32e-1
2.5e-1 1.614e0 2.42e-1 2.42e-1
2.5e-1 1.641e0 2.1e-1 2.1e-1
2.5e-1 1.668e0 1.55e-1 1.55e-1
2.5e-1 1.695e0 1.08e-1 1.08e-1
2.5e-1 1.723e0 6.9e-2 6.9e-2
2.5e-1 1.75e0 3.9e-2 3.9e-2

2.77e-1 2.5e-1 4.66e-1 4.66e-1
2.77e-1 2.77e-1 3.75e-1 3.75e-1
2.77e-1 3.05e-1 3.05e-1 3.05e-1
2.77e-1 3.32e-1 2.52e-1 2.52e-1
2.77e-1 3.59e-1 2.05e-1 2.05e-1
2.77e-1 3.86e-1 1.71e-1 1.71e-1
2.77e-1 4.14e-1 1.48e-1 1.48e-1
2.77e-1 4.41e-1 1.35e-1 1.35e-1
2.77e-1 4.68e-1 1.29e-1 1.29e-1
2.77e-1 4.95e-1 1.29e-1 1.29e-1
2.77e-1 5.23e-1 1.33e-1 1.33e-1
2.77e-1 5.5e-1 1.39e-1 1.39e-1
2.77e-1 5.77e-1 1.48e-1 1.48e-1
2.77e-1 6.05e-1 1.57e-1 1.57e-1
2.77e-1 6.32e-1 1.66e-1 1.66e-1
2.77e-1 6.59e-1 1.61e-1 1.61e-1
2.77e-1 6.86e-1 1.15e-1 1.15e-1
2.77e-1 7.14e-1 7.6e-2 7.6e-2
2.77e-1 7.41e-1 4.6e-2 4.6e-2
2.77e-1 7.68e-1 2.3e-2 2.3e-2
2.77e-1 7.95e-1 8.0e-3 8.0e-3
2.77e-1 8.23e-1 1.0e-3 1.0e-3
2.77e-1 8.5e-1 2.0e-3 2.0e-3
2.77e-1 8.77e-1 1.1e-2 1.1e-2
2.77e-1 9.05e-1 2.9e-2 2.9e-2
2.77e-1 9.32e-1 5.8e-2 5.8e-2
2.77e-1 9.59e-1 9.7e-2 9.7e-2
2.77e-1 9.86e-1 1.48e-1 1.48e-1
2.77e-1 1.014e0 2.14e-1 2.14e-1
2.77e-1 1.041e0 2.97e-1 2.97e-1
2.77e-1 1.068e0 4.0e-1 4.0e-1
2.77e-1 1.095e0 5.26e-1 5.26e-1
2.77e-1 1.123e0 6.78e-1 6.78e-1
2.77e-1 1.15e0 8.43e-1 8.43e-1
2.77e-1 1.177e0 8.09e-1 8.09e-1
2.77e-1 1.205e0 6.78e-1 6.78e-1
2.77e-1 1.232e0 5.41e-1 5.41e-1
2.77e-1 1.259e0 4.33e-1 4.33e-1
2.77e-1 1.286e0 3.49e-1 3.49e-1
2.77e-1 1.314e0 2.86e-1 2.86e-1
2.77e-1 1.341e0 2.35e-1 2.35e-1
2.77e-1 1.368e0 1.92e-1 1.92e-1
2.77e-1 1.395e0 1.62e-1 1.62e-1
2.77e-1 1.423e0 1.43e-1 1.43e-1
2.77e-1 1.45e0 1.32e-1 1.32e-1
2.77e-1 1.477e0 1.29e-1 1.29e-1
2.77e-1 1.505e0 1.3e-1 1.3e-1
2.77e-1 1.532e0 1.35e-1 1.35e-1
2.77e-1 1.559e0 1.42e-1 1.42e-1
2.77e-1 1.586e0 1.5e-1 1.5e-1
2.77e-1 1.614e0 1.6e-1 1.6e-1
2.77e-1 1.641e0 1.7e-1 1.7e-1
2.77e-1 1.668e0 1.45e-1 1.45e-1
2.77e-1 1.695e0 1.01e-1 1.01e-1
2.77e-1 1.723e0 6.5e-2 6.5e-2
2.77e-1 1.75e0 3.7e-2 3.7e-2

3.05e-1 2.5e-1 4.97e-1 4.97e-1
3.05e-1 2.77e-1 3.95e-1 3.95e-1
3.05e-1 3.05e-1 3.15e-1 3.15e-1
3.05e-1 3.32e-1 2.53e-1 2.53e-1
3.05e-1 3.59e-1 1.94e-1 1.94e-1
3.05e-1 3.86e-1 1.5e-1 1.5e-1
3.05e-1 4.14e-1 1.19e-1 1.19e-1
3.05e-1 4.41e-1 9.8e-2 9.8e-2
3.05e-1 4.68e-1 8.6e-2 8.6e-2
3.05e-1 4.95e-1 8.0e-2 8.0e-2
3.05e-1 5.23e-1 8.0e-2 8.0e-2
3.05e-1 5.5e-1 8.2e-2 8.2e-2
3.05e-1 5.77e-1 8.8e-2 8.8e-2
3.05e-1 6.05e-1 9.4e-2 9.4e-2
3.05e-1 6.32e-1 1.03e-1 1.03e-1
3.05e-1 6.59e-1 1.11e-1 1.11e-1
3.05e-1 6.86e-1 1.08e-1 1.08e-1
3.05e-1 7.14e-1 7.2e-2 7.2e-2
3.05e-1 7.41e-1 4.3e-2 4.3e-2
3.05e-1 7.68e-1 2.2e-2 2.2e-2
3.05e-1 7.95e-1 7.0e-3 7.0e-3
3.05e-1 8.23e-1 1.0e-3 1.0e-3
3.05e-1 8.5e-1 1.0e-3 1.0e-3
3.05e-1 8.77e-1 1.0e-2 1.0e-2
3.05e-1 9.05e-1 2.8e-2 2.8e-2
3.05e-1 9.32e-1 5.4e-2 5.4e-2
3.05e-1 9.59e-1 9.1e-2 9.1e-2
3.05e-1 9.86e-1 1.4e-1 1.4e-1
3.05e-1 1.014e0 2.02e-1 2.02e-1
3.05e-1 1.041e0 2.8e-1 2.8e-1
3.05e-1 1.068e0 3.77e-1 3.77e-1
3.05e-1 1.095e0 4.96e-1 4.96e-1
3.05e-1 1.123e0 6.42e-1 6.42e-1
3.05e-1 1.15e0 7.95e-1 7.95e-1
3.05e-1 1.177e0 8.71e-1 8.71e-1
3.05e-1 1.205e0 7.25e-1 7.25e-1
3.05e-1 1.232e0 5.78e-1 5.78e-1
3.05e-1 1.259e0 4.6e-1 4.6e-1
3.05e-1 1.286e0 3.66e-1 3.66e-1
3.05e-1 1.314e0 2.93e-1 2.93e-1
3.05e-1 1.341e0 2.32e-1 2.32e-1
3.05e-1 1.368e0 1.78e-1 1.78e-1
3.05e-1 1.395e0 1.38e-1 1.38e-1
3.05e-1 1.423e0 1.11e-1 1.11e-1
3.05e-1 1.45e0 9.3e-2 9.3e-2
3.05e-1 1.477e0 8.4e-2 8.4e-2
3.05e-1 1.505e0 8.0e-2 8.0e-2
3.05e-1 1.532e0 8.0e-2 8.0e-2
3.05e-1 1.559e0 8.4e-2 8.4e-2
3.05e-1 1.586e0 9.0e-2 9.0e-2
3.05e-1 1.614e0 9.7e-2 9.7e-2
3.05e-1 1.641e0 1.05e-1 1.05e-1
3.05e-1 1.668e0 1.15e-1 1.15e-1
3.05e-1 1.695e0 9.6e-2 9.6e-2
3.05e-1 1.723e0 6.2e-2 6.2e-2
3.05e-1 1.75e0 3.5e-2 3.5e-2

3.32e-1 2.5e-1 4.88e-1 4.88e-1
3.32e-1 2.77e-1 3.96e-1 3.96e-1
3.32e-1 3.05e-1 3.18e-1 3.18e-1
3.32e-1 3.32e-1 2.53e-1 2.53e-1
3.32e-1 3.59e-1 1.89e-1 1.89e-1
3.32e-1 3.86e-1 1.4e-1 1.4e-1
3.32e-1 4.14e-1 1.03e-1 1.03e-1
3.32e-1 4.41e-1 7.7e-2 7.7e-2
3.32e-1 4.68e-1 5.9e-2 5.9e-2
3.32e-1 4.95e-1 4.9e-2 4.9e-2
3.32e-1 5.23e-1 4.4e-2 4.4e-2
3.32e-1 5.5e-1 4.4e-2 4.4e-2
3.32e-1 5.77e-1 4.6e-2 4.6e-2
3.32e-1 6.05e-1 5.0e-2 5.0e-2
3.32e-1 6.32e-1 5.6e-2 5.6e-2
3.32e-1 6.59e-1 6.3e-2 6.3e-2
3.32e-1 6.86e-1 7.0e-2 7.0e-2
3.32e-1 7.14e-1 6.9e-2 6.9e-2
3.32e-1 7.41e-1 4.1e-2 4.1e-2
3.32e-1 7.68e-1 2.1e-2 2.1e-2
3.32e-1 7.95e-1 7.0e-3 7.0e-3
3.32e-1 8.23e-1 1.0e-3 1.0e-3
3.32e-1 8.5e-1 1.0e-3 1.0e-3
3.32e-1 8.77e-1 1.0e-2 1.0e-2
3.32e-1 9.05e-1 2.6e-2 2.6e-2
3.32e-1 9.32e-1 5.1e-2 5.1e-2
3.32e-1 9.59e-1 8.6e-2 8.6e-2
3.32e-1 9.86e-1 1.31e-1 1.31e-1
3.32e-1 1.014e0 1.88e-1 1.88e-1
3.32e-1 1.041e0 2.59e-1 2.59e-1
3.32e-1 1.068e0 3.46e-1 3.46e-1
3.32e-1 1.095e0 4.35e-1 4.35e-1
3.32e-1 1.123e0 5.04e-1 5.04e-1
3.32e-1 1.15e0 5.78e-1 5.78e-1
3.32e-1 1.177e0 6.39e-1 6.39e-1
3.32e-1 1.205e0 6.49e-1 6.49e-1
3.32e-1 1.232e0 5.55e-1 5.55e-1
3.32e-1 1.259e0 4.56e-1 4.56e-1
3.32e-1 1.286e0 3.68e-1 3.68e-1
3.32e-1 1.314e0 2.95e-1 2.95e-1
3.32e-1 1.341e0 2.31e-1 2.31e-1
3.32e-1 1.368e0 1.71e-1 1.71e-1
3.32e-1 1.395e0 1.26e-1 1.26e-1
3.32e-1 1.423e0 9.3e-2 9.3e-2
3.32e-1 1.45e0 7.0e-2 7.0e-2
3.32e-1 1.477e0 5.5e-2 5.5e-2
3.32e-1 1.505e0 4.7e-2 4.7e-2
3.32e-1 1.532e0 4.4e-2 4.4e-2
3.32e-1 1.559e0 4.4e-2 4.4e-2
3.32e-1 1.586e0 4.7e-2 4.7e-2
3.32e-1 1.614e0 5.2e-2 5.2e-2
3.32e-1 1.641e0 5.8e-2 5.8e-2
3.32e-1 1.668e0 6.5e-2 6.5e-2
3.32e-1 1.695e0 7.3e-2 7.3e-2
3.32e-1 1.723e0 5.9e-2 5.9e-2
3.32e-1 1.75e0 3.4e-2 3.4e-2

3.59e-1 2.5e-1 4.45e-1 4.45e-1
3.59e-1 2.77e-1 3.77e-1 3.77e-1
3.59e-1 3.05e-1 3.12e-1 3.12e-1
3.59e-1 3.32e-1 2.53e-1 2.53e-1
3.59e-1 3.59e-1 1.91e-1 1.91e-1
3.59e-1 3.86e-1 1.39e-1 1.39e-1
3.59e-1 4.14e-1 9.9e-2 9.9e-2
3.59e-1 4.41e-1 6.9e-2 6.9e-2
3.59e-1 4.68e-1 4.8e-2 4.8e-2
3.59e-1 4.95e-1 3.4e-2 3.4e-2
3.59e-1 5.23e-1 2.5e-2 2.5e-2
3.59e-1 5.5e-1 2.1e-2 2.1e-2
3.59e-1 5.77e-1 2.0e-2 2.0e-2
3.59e-1 6.05e-1 2.1e-2 2.1e-2
3.59e-1 6.32e-1 2.4e-2 2.4e-2
3.59e-1 6.59e-1 2.9e-2 2.9e-2
3.59e-1 6.86e-1 3.4e-2 3.4e-2
3.59e-1 7.14e-1 4.0e-2 4.0e-2
3.59e-1 7.41e-1 4.0e-2 4.0e-2
3.59e-1 7.68e-1 2.0e-2 2.0e-2
3.59e-1 7.95e-1 7.0e-3 7.0e-3
3.59e-1 8.23e-1 1.0e-3 1.0e-3
3.59e-1 8.5e-1 1.0e-3 1.0e-3
3.59e-1 8.77e-1 9.0e-3 9.0e-3
3.59e-1 9.05e-1 2.5e-2 2.5e-2
3.59e-1 9.32e-1 4.9e-2 4.9e-2
3.59e-1 9.59e-1 8.1e-2 8.1e-2
3.59e-1 9.86e-1 1.23e-1 1.23e-1
3.59e-1 1.014e0 1.76e-1 1.76e-1
3.59e-1 1.041e0 2.29e-1 2.29e-1
3.59e-1 1.068e0 2.66e-1 2.66e-1
3.59e-1 1.095e0 3.09e-1 3.09e-1
3.59e-1 1.123e0 3.58e-1 3.58e-1
3.59e-1 1.15e0 4.1e-1 4.1e-1
3.59e-1 1.177e0 4.59e-1 4.59e-1
3.59e-1 1.205e0 4.9e-1 4.9e-1
3.59e-1 1.232e0 4.86e-1 4.86e-1
3.59e-1 1.259e0 4.23e-1 4.23e-1
3.59e-1 1.286e0 3.55e-1 3.55e-1
3.59e-1 1.314e0 2.91e-1 2.91e-1
3.59e-1 1.341e0 2.32e-1 2.32e-1
3.59e-1 1.368e0 1.72e-1 1.72e-1
3.59e-1 1.395e0 1.25e-1 1.25e-1
3.59e-1 1.423e0 8.8e-2 8.8e-2
3.59e-1 1.45e0 6.1e-2 6.1e-2
3.59e-1 1.477e0 4.2e-2 4.2e-2
3.59e-1 1.505e0 3.0e-2 3.0e-2
3.59e-1 1.532e0 2.3e-2 2.3e-2
3.59e-1 1.559e0 2.0e-2 2.0e-2
3.59e-1 1.586e0 2.0e-2 2.0e-2
3.59e-1 1.614e0 2.2e-2 2.2e-2
3.59e-1 1.641e0 2.5e-2 2.5e-2
3.59e-1 1.668e0 3.0e-2 3.0e-2
3.59e-1 1.695e0 3.6e-2 3.6e-2
3.59e-1 1.723e0 4.3e-2 4.3e-2
3.59e-1 1.75e0 3.2e-2 3.2e-2

3.86e-1 2.5e-1 3.76e-1 3.76e-1
3.86e-1 2.77e-1 3.44e-1 3.44e-1
3.86e-1 3.05e-1 2.99e-1 2.99e-1
3.86e-1 3.32e-1 2.53e-1 2.53e-1
3.86e-1 3.59e-1 1.98e-1 1.98e-1
3.86e-1 3.86e-1 1.49e-1 1.49e-1
3.86e-1 4.14e-1 1.08e-1 1.08e-1
3.86e-1 4.41e-1 7.5e-2 7.5e-2
3.86e-1 4.68e-1 5.1e-2 5.1e-2
3.86e-1 4.95e-1 3.3e-2 3.3e-2
3.86e-1 5.23e-1 2.1e-2 2.1e-2
3.86e-1 5.5e-1 1.3e-2 1.3e-2
3.86e-1 5.77e-1 9.0e-3 9.0e-3
3.86e-1 6.05e-1 7.0e-3 7.0e-3
3.86e-1 6.32e-1 7.0e-3 7.0e-3
3.86e-1 6.59e-1 8.0e-3 8.0e-3
3.86e-1 6.86e-1 1.1e-2 1.1e-2
3.86e-1 7.14e-1 1.5e-2 1.5e-2
3.86e-1 7.41e-1 1.9e-2 1.9e-2
3.86e-1 7.68e-1 1.9e-2 1.9e-2
3.86e-1 7.95e-1 6.0e-3 6.0e-3
3.86e-1 8.23e-1 1.0e-3 1.0e-3
3.86e-1 8.5e-1 1.0e-3 1.0e-3
3.86e-1 8.77e-1 9.0e-3 9.0e-3
3.86e-1 9.05e-1 2.4e-2 2.4e-2
3.86e-1 9.32e-1 4.6e-2 4.6e-2
3.86e-1 9.59e-1 7.7e-2 7.7e-2
3.86e-1 9.86e-1 1.08e-1 1.08e-1
3.86e-1 1.014e0 1.27e-1 1.27e-1
3.86e-1 1.041e0 1.5e-1 1.5e-1
3.86e-1 1.068e0 1.77e-1 1.77e-1
3.86e-1 1.095e0 2.09e-1 2.09e-1
3.86e-1 1.123e0 2.45e-1 2.45e-1
3.86e-1 1.15e0 2.84e-1 2.84e-1
3.86e-1 1.177e0 3.24e-1 3.24e-1
3.86e-1 1.205e0 3.58e-1 3.58e-1
3.86e-1 1.232e0 3.76e-1 3.76e-1
3.86e-1 1.259e0 3.71e-1 3.71e-1
3.86e-1 1.286e0 3.29e-1 3.29e-1
3.86e-1 1.314e0 2.83e-1 2.83e-1
3.86e-1 1.341e0 2.34e-1 2.34e-1
3.86e-1 1.368e0 1.81e-1 1.81e-1
3.86e-1 1.395e0 1.34e-1 1.34e-1
3.86e-1 1.423e0 9.6e-2 9.6e-2
3.86e-1 1.45e0 6.6e-2 6.6e-2
3.86e-1 1.477e0 4.4e-2 4.4e-2
3.86e-1 1.505e0 2.8e-2 2.8e-2
3.86e-1 1.532e0 1.8e-2 1.8e-2
3.86e-1 1.559e0 1.1e-2 1.1e-2
3.86e-1 1.586e0 8.0e-3 8.0e-3
3.86e-1 1.614e0 7.0e-3 7.0e-3
3.86e-1 1.641e0 7.0e-3 7.0e-3
3.86e-1 1.668e0 9.0e-3 9.0e-3
3.86e-1 1.695e0 1.2e-2 1.2e-2
3.86e-1 1.723e0 1.6e-2 1.6e-2
3.86e-1 1.75e0 2.1e-2 2.1e-2

4.14e-1 2.5e-1 2.95e-1 2.95e-1
4.14e-1 2.77e-1 2.99e-1 2.99e-1
4.14e-1 3.05e-1 2.8e-1 2.8e-1
4.14e-1 3.32e-1 2.52e-1 2.52e-1
4.14e-1 3.59e-1 2.11e-1 2.11e-1
4.14e-1 3.86e-1 1.69e-1 1.69e-1
4.14e-1 4.14e-1 1.3e-1 1.3e-1
4.14e-1 4.41e-1 9.6e-2 9.6e-2
4.14e-1 4.68e-1 6.9e-2 6.9e-2
4.14e-1 4.95e-1 4.7e-2 4.7e-2
4.14e-1 5.23e-1 3.1e-2 3.1e-2
4.14e-1 5.5e-1 2.0e-2 2.0e-2
4.14e-1 5.77e-1 1.1e-2 1.1e-2
4.14e-1 6.05e-1 6.0e-3 6.0e-3
4.14e-1 6.32e-1 3.0e-3 3.0e-3
4.14e-1 6.59e-1 1.0e-3 1.0e-3
4.14e-1 6.86e-1 1.0e-3 1.0e-3
4.14e-1 7.14e-1 2.0e-3 2.0e-3
4.14e-1 7.41e-1 4.0e-3 4.0e-3
4.14e-1 7.68e-1 6.0e-3 6.0e-3
4.14e-1 7.95e-1 6.0e-3 6.0e-3
4.14e-1 8.23e-1 1.0e-3 1.0e-3
4.14e-1 8.5e-1 1.0e-3 1.0e-3
4.14e-1 8.77e-1 9.0e-3 9.0e-3
4.14e-1 9.05e-1 2.3e-2 2.3e-2
4.14e-1 9.32e-1 3.9e-2 3.9e-2
4.14e-1 9.59e-1 4.9e-2 4.9e-2
4.14e-1 9.86e-1 6.1e-2 6.1e-2
4.14e-1 1.014e0 7.4e-2 7.4e-2
4.14e-1 1.041e0 9.0e-2 9.0e-2
4.14e-1 1.068e0 1.1e-1 1.1e-1
4.14e-1 1.095e0 1.32e-1 1.32e-1
4.14e-1 1.123e0 1.59e-1 1.59e-1
4.14e-1 1.15e0 1.89e-1 1.89e-1
4.14e-1 1.177e0 2.22e-1 2.22e-1
4.14e-1 1.205e0 2.55e-1 2.55e-1
4.14e-1 1.232e0 2.83e-1 2.83e-1
4.14e-1 1.259e0 2.98e-1 2.98e-1
4.14e-1 1.286e0 2.96e-1 2.96e-1
4.14e-1 1.314e0 2.71e-1 2.71e-1
4.14e-1 1.341e0 2.39e-1 2.39e-1
4.14e-1 1.368e0 1.97e-1 1.97e-1
4.14e-1 1.395e0 1.55e-1 1.55e-1
4.14e-1 1.423e0 1.18e-1 1.18e-1
4.14e-1 1.45e0 8.6e-2 8.6e-2
4.14e-1 1.477e0 6.1e-2 6.1e-2
4.14e-1 1.505e0 4.1e-2 4.1e-2
4.14e-1 1.532e0 2.7e-2 2.7e-2
4.14e-1 1.559e0 1.7e-2 1.7e-2
4.14e-1 1.586e0 9.0e-3 9.0e-3
4.14e-1 1.614e0 5.0e-3 5.0e-3
4.14e-1 1.641e0 2.0e-3 2.0e-3
4.14e-1 1.668e0 1.0e-3 1.0e-3
4.14e-1 1.695e0 1.0e-3 1.0e-3
4.14e-1 1.723e0 3.0e-3 3.0e-3
4.14e-1 1.75e0 5.0e-3 5.0e-3

4.41e-1 2.5e-1 2.27e-1 2.27e-1
4.41e-1 2.77e-1 2.48e-1 2.48e-1
4.41e-1 3.05e-1 2.58e-1 2.58e-1
4.41e-1 3.32e-1 2.51e-1 2.51e-1
4.41e-1 3.59e-1 2.29e-1 2.29e-1
4.41e-1 3.86e-1 1.99e-1 1.99e-1
4.41e-1 4.14e-1 1.65e-1 1.65e-1
4.41e-1 4.41e-1 1.31e-1 1.31e-1
4.41e-1 4.68e-1 1.02e-1 1.02e-1
4.41e-1 4.95e-1 7.7e-2 7.7e-2
4.41e-1 5.23e-1 5.7e-2 5.7e-2
4.41e-1 5.5e-1 4.1e-2 4.1e-2
4.41e-1 5.77e-1 2.9e-2 2.9e-2
4.41e-1 6.05e-1 1.9e-2 1.9e-2
4.41e-1 6.32e-1 1.2e-2 1.2e-2
4.41e-1 6.59e-1 7.0e-3 7.0e-3
4.41e-1 6.86e-1 4.0e-3 4.0e-3
4.41e-1 7.14e-1 2.0e-3 2.0e-3
4.41e-1 7.41e-1 0.0e0 0.0e0
4.41e-1 7.68e-1 0.0e0 0.0e0
4.41e-1 7.95e-1 0.0e0 0.0e0
4.41e-1 8.23e-1 0.0e0 0.0e0
4.41e-1 8.5e-1 1.0e-3 1.0e-3
4.41e-1 8.77e-1 6.0e-3 6.0e-3
4.41e-1 9.05e-1 1.0e-2 1.0e-2
4.41e-1 9.32e-1 1.4e-2 1.4e-2
4.41e-1 9.59e-1 2.0e-2 2.0e-2
4.41e-1 9.86e-1 2.7e-2 2.7e-2
4.41e-1 1.014e0 3.6e-2 3.6e-2
4.41e-1 1.041e0 4.7e-2 4.7e-2
4.41e-1 1.068e0 6.0e-2 6.0e-2
4.41e-1 1.095e0 7.7e-2 7.7e-2
4.41e-1 1.123e0 9.7e-2 9.7e-2
4.41e-1 1.15e0 1.2e-1 1.2e-1
4.41e-1 1.177e0 1.47e-1 1.47e-1
4.41e-1 1.205e0 1.77e-1 1.77e-1
4.41e-1 1.232e0 2.08e-1 2.08e-1
4.41e-1 1.259e0 2.35e-1 2.35e-1
4.41e-1 1.286e0 2.53e-1 2.53e-1
4.41e-1 1.314e0 2.57e-1 2.57e-1
4.41e-1 1.341e0 2.45e-1 2.45e-1
4.41e-1 1.368e0 2.2e-1 2.2e-1
4.41e-1 1.395e0 1.87e-1 1.87e-1
4.41e-1 1.423e0 1.53e-1 1.53e-1
4.41e-1 1.45e0 1.21e-1 1.21e-1
4.41e-1 1.477e0 9.3e-2 9.3e-2
4.41e-1 1.505e0 7.0e-2 7.0e-2
4.41e-1 1.532e0 5.1e-2 5.1e-2
4.41e-1 1.559e0 3.7e-2 3.7e-2
4.41e-1 1.586e0 2.5e-2 2.5e-2
4.41e-1 1.614e0 1.7e-2 1.7e-2
4.41e-1 1.641e0 1.0e-2 1.0e-2
4.41e-1 1.668e0 6.0e-3 6.0e-3
4.41e-1 1.695e0 3.0e-3 3.0e-3
4.41e-1 1.723e0 1.0e-3 1.0e-3
4.41e-1 1.75e0 0.0e0 0.0e0

4.68e-1 2.5e-1 1.73e-1 1.73e-1
4.68e-1 2.77e-1 2.05e-1 2.05e-1
4.68e-1 3.05e-1 2.33e-1 2.33e-1
4.68e-1 3.32e-1 2.49e-1 2.49e-1
4.68e-1 3.59e-1 2.51e-1 2.51e-1
4.68e-1 3.86e-1 2.38e-1 2.38e-1
4.68e-1 4.14e-1 2.13e-1 2.13e-1
4.68e-1 4.41e-1 1.83e-1 1.83e-1
4.68e-1 4.68e-1 1.53e-1 1.53e-1
4.68e-1 4.95e-1 1.24e-1 1.24e-1
4.68e-1 5.23e-1 9.9e-2 9.9e-2
4.68e-1 5.5e-1 7.8e-2 7.8e-2
4.68e-1 5.77e-1 6.1e-2 6.1e-2
4.68e-1 6.05e-1 4.7e-2 4.7e-2
4.68e-1 6.32e-1 3.5e-2 3.5e-2
4.68e-1 6.59e-1 2.6e-2 2.6e-2
4.68e-1 6.86e-1 1.9e-2 1.9e-2
4.68e-1 7.14e-1 1.3e-2 1.3e-2
4.68e-1 7.41e-1 9.0e-3 9.0e-3
4.68e-1 7.68e-1 5.0e-3 5.0e-3
4.68e-1 7.95e-1 3.0e-3 3.0e-3
4.68e-1 8.23e-1 0.0e0 0.0e0
4.68e-1 8.5e-1 0.0e0 0.0e0
4.68e-1 8.77e-1 0.0e0 0.0e0
4.68e-1 9.05e-1 1.0e-3 1.0e-3
4.68e-1 9.32e-1 2.0e-3 2.0e-3
4.68e-1 9.59e-1 4.0e-3 4.0e-3
4.68e-1 9.86e-1 8.0e-3 8.0e-3
4.68e-1 1.014e0 1.2e-2 1.2e-2
4.68e-1 1.041e0 1.9e-2 1.9e-2
4.68e-1 1.068e0 2.8e-2 2.8e-2
4.68e-1 1.095e0 3.9e-2 3.9e-2
4.68e-1 1.123e0 5.3e-2 5.3e-2
4.68e-1 1.15e0 7.1e-2 7.1e-2
4.68e-1 1.177e0 9.4e-2 9.4e-2
4.68e-1 1.205e0 1.21e-1 1.21e-1
4.68e-1 1.232e0 1.51e-1 1.51e-1
4.68e-1 1.259e0 1.84e-1 1.84e-1
4.68e-1 1.286e0 2.15e-1 2.15e-1
4.68e-1 1.314e0 2.4e-1 2.4e-1
4.68e-1 1.341e0 2.52e-1 2.52e-1
4.68e-1 1.368e0 2.48e-1 2.48e-1
4.68e-1 1.395e0 2.31e-1 2.31e-1
4.68e-1 1.423e0 2.04e-1 2.04e-1
4.68e-1 1.45e0 1.73e-1 1.73e-1
4.68e-1 1.477e0 1.43e-1 1.43e-1
4.68e-1 1.505e0 1.16e-1 1.16e-1
4.68e-1 1.532e0 9.2e-2 9.2e-2
4.68e-1 1.559e0 7.2e-2 7.2e-2
4.68e-1 1.586e0 5.6e-2 5.6e-2
4.68e-1 1.614e0 4.3e-2 4.3e-2
4.68e-1 1.641e0 3.2e-2 3.2e-2
4.68e-1 1.668e0 2.4e-2 2.4e-2
4.68e-1 1.695e0 1.7e-2 1.7e-2
4.68e-1 1.723e0 1.2e-2 1.2e-2
4.68e-1 1.75e0 8.0e-3 8.0e-3

4.95e-1 2.5e-1 1.34e-1 1.34e-1
4.95e-1 2.77e-1 1.72e-1 1.72e-1
4.95e-1 3.05e-1 2.12e-1 2.12e-1
4.95e-1 3.32e-1 2.48e-1 2.48e-1
4.95e-1 3.59e-1 2.72e-1 2.72e-1
4.95e-1 3.86e-1 2.84e-1 2.84e-1
4.95e-1 4.14e-1 2.76e-1 2.76e-1
4.95e-1 4.41e-1 2.54e-1 2.54e-1
4.95e-1 4.68e-1 2.24e-1 2.24e-1
4.95e-1 4.95e-1 1.92e-1 1.92e-1
4.95e-1 5.23e-1 1.61e-1 1.61e-1
4.95e-1 5.5e-1 1.34e-1 1.34e-1
4.95e-1 5.77e-1 1.1e-1 1.1e-1
4.95e-1 6.05e-1 9.0e-2 9.0e-2
4.95e-1 6.32e-1 7.3e-2 7.3e-2
4.95e-1 6.59e-1 5.9e-2 5.9e-2
4.95e-1 6.86e-1 4.7e-2 4.7e-2
4.95e-1 7.14e-1 3.8e-2 3.8e-2
4.95e-1 7.41e-1 3.0e-2 3.0e-2
4.95e-1 7.68e-1 1.9e-2 1.9e-2
4.95e-1 7.95e-1 6.0e-3 6.0e-3
4.95e-1 8.23e-1 0.0e0 0.0e0
4.95e-1 8.5e-1 1.0e-3 1.0e-3
4.95e-1 8.77e-1 5.0e-3 5.0e-3
4.95e-1 9.05e-1 3.0e-3 3.0e-3
4.95e-1 9.32e-1 1.0e-3 1.0e-3
4.95e-1 9.59e-1 1.0e-3 1.0e-3
4.95e-1 9.86e-1 1.0e-3 1.0e-3
4.95e-1 1.014e0 2.0e-3 2.0e-3
4.95e-1 1.041e0 5.0e-3 5.0e-3
4.95e-1 1.068e0 1.0e-2 1.0e-2
4.95e-1 1.095e0 1.7e-2 1.7e-2
4.95e-1 1.123e0 2.7e-2 2.7e-2
4.95e-1 1.15e0 4.0e-2 4.0e-2
4.95e-1 1.177e0 5.8e-2 5.8e-2
4.95e-1 1.205e0 8.2e-2 8.2e-2
4.95e-1 1.232e0 1.11e-1 1.11e-1
4.95e-1 1.259e0 1.46e-1 1.46e-1
4.95e-1 1.286e0 1.85e-1 1.85e-1
4.95e-1 1.314e0 2.24e-1 2.24e-1
4.95e-1 1.341e0 2.57e-1 2.57e-1
4.95e-1 1.368e0 2.79e-1 2.79e-1
4.95e-1 1.395e0 2.84e-1 2.84e-1
4.95e-1 1.423e0 2.7e-1 2.7e-1
4.95e-1 1.45e0 2.45e-1 2.45e-1
4.95e-1 1.477e0 2.13e-1 2.13e-1
4.95e-1 1.505e0 1.81e-1 1.81e-1
4.95e-1 1.532e0 1.52e-1 1.52e-1
4.95e-1 1.559e0 1.26e-1 1.26e-1
4.95e-1 1.586e0 1.03e-1 1.03e-1
4.95e-1 1.614e0 8.4e-2 8.4e-2
4.95e-1 1.641e0 6.8e-2 6.8e-2
4.95e-1 1.668e0 5.5e-2 5.5e-2
4.95e-1 1.695e0 4.4e-2 4.4e-2
4.95e-1 1.723e0 3.5e-2 3.5e-2
4.95e-1 1.75e0 2.7e-2 2.7e-2

5.23e-1 2.5e-1 1.09e-1 1.09e-1
5.23e-1 2.77e-1 1.49e-1 1.49e-1
5.23e-1 3.05e-1 1.96e-1 1.96e-1
5.23e-1 3.32e-1 2.47e-1 2.47e-1
5.23e-1 3.59e-1 2.89e-1 2.89e-1
5.23e-1 3.86e-1 3.29e-1 3.29e-1
5.23e-1 4.14e-1 3.52e-1 3.52e-1
5.23e-1 4.41e-1 3.45e-1 3.45e-1
5.23e-1 4.68e-1 3.2e-1 3.2e-1
5.23e-1 4.95e-1 2.84e-1 2.84e-1
5.23e-1 5.23e-1 2.46e-1 2.46e-1
5.23e-1 5.5e-1 2.11e-1 2.11e-1
5.23e-1 5.77e-1 1.79e-1 1.79e-1
5.23e-1 6.05e-1 1.51e-1 1.51e-1
5.23e-1 6.32e-1 1.27e-1 1.27e-1
5.23e-1 6.59e-1 1.07e-1 1.07e-1
5.23e-1 6.86e-1 9.0e-2 9.0e-2
5.23e-1 7.14e-1 6.9e-2 6.9e-2
5.23e-1 7.41e-1 4.0e-2 4.0e-2
5.23e-1 7.68e-1 2.0e-2 2.0e-2
5.23e-1 7.95e-1 7.0e-3 7.0e-3
5.23e-1 8.23e-1 1.0e-3 1.0e-3
5.23e-1 8.5e-1 1.0e-3 1.0e-3
5.23e-1 8.77e-1 9.0e-3 9.0e-3
5.23e-1 9.05e-1 1.7e-2 1.7e-2
5.23e-1 9.32e-1 1.3e-2 1.3e-2
5.23e-1 9.59e-1 9.0e-3 9.0e-3
5.23e-1 9.86e-1 7.0e-3 7.0e-3
5.23e-1 1.014e0 5.0e-3 5.0e-3
5.23e-1 1.041e0 4.0e-3 4.0e-3
5.23e-1 1.068e0 6.0e-3 6.0e-3
5.23e-1 1.095e0 9.0e-3 9.0e-3
5.23e-1 1.123e0 1.5e-2 1.5e-2
5.23e-1 1.15e0 2.5e-2 2.5e-2
5.23e-1 1.177e0 3.9e-2 3.9e-2
5.23e-1 1.205e0 5.9e-2 5.9e-2
5.23e-1 1.232e0 8.6e-2 8.6e-2
5.23e-1 1.259e0 1.21e-1 1.21e-1
5.23e-1 1.286e0 1.64e-1 1.64e-1
5.23e-1 1.314e0 2.13e-1 2.13e-1
5.23e-1 1.341e0 2.62e-1 2.62e-1
5.23e-1 1.368e0 3.03e-1 3.03e-1
5.23e-1 1.395e0 3.42e-1 3.42e-1
5.23e-1 1.423e0 3.52e-1 3.52e-1
5.23e-1 1.45e0 3.38e-1 3.38e-1
5.23e-1 1.477e0 3.08e-1 3.08e-1
5.23e-1 1.505e0 2.72e-1 2.72e-1
5.23e-1 1.532e0 2.34e-1 2.34e-1
5.23e-1 1.559e0 1.99e-1 1.99e-1
5.23e-1 1.586e0 1.69e-1 1.69e-1
5.23e-1 1.614e0 1.42e-1 1.42e-1
5.23e-1 1.641e0 1.2e-1 1.2e-1
5.23e-1 1.668e0 1.01e-1 1.01e-1
5.23e-1 1.695e0 8.5e-2 8.5e-2
5.23e-1 1.723e0 5.8e-2 5.8e-2
5.23e-1 1.75e0 3.3e-2 3.3e-2

5.5e-1 2.5e-1 9.6e-2 9.6e-2
5.5e-1 2.77e-1 1.36e-1 1.36e-1
5.5e-1 3.05e-1 1.86e-1 1.86e-1
5.5e-1 3.32e-1 2.46e-1 2.46e-1
5.5e-1 3.59e-1 3.02e-1 3.02e-1
5.5e-1 3.86e-1 3.62e-1 3.62e-1
5.5e-1 4.14e-1 4.23e-1 4.23e-1
5.5e-1 4.41e-1 4.57e-1 4.57e-1
5.5e-1 4.68e-1 4.45e-1 4.45e-1
5.5e-1 4.95e-1 4.08e-1 4.08e-1
5.5e-1 5.23e-1 3.61e-1 3.61e-1
5.5e-1 5.5e-1 3.13e-1 3.13e-1
5.5e-1 5.77e-1 2.69e-1 2.69e-1
5.5e-1 6.05e-1 2.31e-1 2.31e-1
5.5e-1 6.32e-1 1.98e-1 1.98e-1
5.5e-1 6.59e-1 1.6e-1 1.6e-1
5.5e-1 6.86e-1 1.11e-1 1.11e-1
5.5e-1 7.14e-1 7.2e-2 7.2e-2
5.5e-1 7.41e-1 4.2e-2 4.2e-2
5.5e-1 7.68e-1 2.0e-2 2.0e-2
5.5e-1 7.95e-1 7.0e-3 7.0e-3
5.5e-1 8.23e-1 1.0e-3 1.0e-3
5.5e-1 8.5e-1 1.0e-3 1.0e-3
5.5e-1 8.77e-1 9.0e-3 9.0e-3
5.5e-1 9.05e-1 2.3e-2 2.3e-2
5.5e-1 9.32e-1 3.7e-2 3.7e-2
5.5e-1 9.59e-1 3.1e-2 3.1e-2
5.5e-1 9.86e-1 2.5e-2 2.5e-2
5.5e-1 1.014e0 2.1e-2 2.1e-2
5.5e-1 1.041e0 1.7e-2 1.7e-2
5.5e-1 1.068e0 1.5e-2 1.5e-2
5.5e-1 1.095e0 1.5e-2 1.5e-2
5.5e-1 1.123e0 1.8e-2 1.8e-2
5.5e-1 1.15e0 2.4e-2 2.4e-2
5.5e-1 1.177e0 3.5e-2 3.5e-2
5.5e-1 1.205e0 5.1e-2 5.1e-2
5.5e-1 1.232e0 7.5e-2 7.5e-2
5.5e-1 1.259e0 1.08e-1 1.08e-1
5.5e-1 1.286e0 1.51e-1 1.51e-1
5.5e-1 1.314e0 2.05e-1 2.05e-1
5.5e-1 1.341e0 2.65e-1 2.65e-1
5.5e-1 1.368e0 3.22e-1 3.22e-1
5.5e-1 1.395e0 3.83e-1 3.83e-1
5.5e-1 1.423e0 4.43e-1 4.43e-1
5.5e-1 1.45e0 4.56e-1 4.56e-1
5.5e-1 1.477e0 4.35e-1 4.35e-1
5.5e-1 1.505e0 3.93e-1 3.93e-1
5.5e-1 1.532e0 3.45e-1 3.45e-1
5.5e-1 1.559e0 2.98e-1 2.98e-1
5.5e-1 1.586e0 2.56e-1 2.56e-1
5.5e-1 1.614e0 2.19e-1 2.19e-1
5.5e-1 1.641e0 1.88e-1 1.88e-1
5.5e-1 1.668e0 1.43e-1 1.43e-1
5.5e-1 1.695e0 9.7e-2 9.7e-2
5.5e-1 1.723e0 6.1e-2 6.1e-2
5.5e-1 1.75e0 3.4e-2 3.4e-2

5.77e-1 2.5e-1 9.7e-2 9.7e-2
5.77e-1 2.77e-1 1.34e-1 1.34e-1
5.77e-1 3.05e-1 1.83e-1 1.83e-1
5.77e-1 3.32e-1 2.46e-1 2.46e-1
5.77e-1 3.59e-1 3.09e-1 3.09e-1
5.77e-1 3.86e-1 3.84e-1 3.84e-1
5.77e-1 4.14e-1 4.69e-1 4.69e-1
5.77e-1 4.41e-1 5.6e-1 5.6e-1
5.77e-1 4.68e-1 6.04e-1 6.04e-1
5.77e-1 4.95e-1 5.73e-1 5.73e-1
5.77e-1 5.23e-1 5.12e-1 5.12e-1
5.77e-1 5.5e-1 4.46e-1 4.46e-1
5.77e-1 5.77e-1 3.85e-1 3.85e-1
5.77e-1 6.05e-1 3.18e-1 3.18e-1
5.77e-1 6.32e-1 2.37e-1 2.37e-1
5.77e-1 6.59e-1 1.71e-1 1.71e-1
5.77e-1 6.86e-1 1.18e-1 1.18e-1
5.77e-1 7.14e-1 7.6e-2 7.6e-2
5.77e-1 7.41e-1 4.4e-2 4.4e-2
5.77e-1 7.68e-1 2.2e-2 2.2e-2
5.77e-1 7.95e-1 7.0e-3 7.0e-3
5.77e-1 8.23e-1 1.0e-3 1.0e-3
5.77e-1 8.5e-1 1.0e-3 1.0e-3
5.77e-1 8.77e-1 9.0e-3 9.0e-3
5.77e-1 9.05e-1 2.4e-2 2.4e-2
5.77e-1 9.32e-1 4.6e-2 4.6e-2
5.77e-1 9.59e-1 6.5e-2 6.5e-2
5.77e-1 9.86e-1 5.7e-2 5.7e-2
5.77e-1 1.014e0 5.0e-2 5.0e-2
5.77e-1 1.041e0 4.4e-2 4.4e-2
5.77e-1 1.068e0 3.9e-2 3.9e-2
5.77e-1 1.095e0 3.6e-2 3.6e-2
5.77e-1 1.123e0 3.6e-2 3.6e-2
5.77e-1 1.15e0 3.8e-2 3.8e-2
5.77e-1 1.177e0 4.5e-2 4.5e-2
5.77e-1 1.205e0 5.8e-2 5.8e-2
5.77e-1 1.232e0 7.8e-2 7.8e-2
5.77e-1 1.259e0 1.08e-1 1.08e-1
5.77e-1 1.286e0 1.49e-1 1.49e-1
5.77e-1 1.314e0 2.02e-1 2.02e-1
5.77e-1 1.341e0 2.66e-1 2.66e-1
5.77e-1 1.368e0 3.33e-1 3.33e-1
5.77e-1 1.395e0 4.11e-1 4.11e-1
5.77e-1 1.423e0 4.99e-1 4.99e-1
5.77e-1 1.45e0 5.89e-1 5.89e-1
5.77e-1 1.477e0 5.99e-1 5.99e-1
5.77e-1 1.505e0 5.55e-1 5.55e-1
5.77e-1 1.532e0 4.9e-1 4.9e-1
5.77e-1 1.559e0 4.24e-1 4.24e-1
5.77e-1 1.586e0 3.66e-1 3.66e-1
5.77e-1 1.614e0 2.89e-1 2.89e-1
5.77e-1 1.641e0 2.14e-1 2.14e-1
5.77e-1 1.668e0 1.52e-1 1.52e-1
5.77e-1 1.695e0 1.03e-1 1.03e-1
5.77e-1 1.723e0 6.4e-2 6.4e-2
5.77e-1 1.75e0 3.6e-2 3.6e-2

6.05e-1 2.5e-1 1.1e-1 1.1e-1
6.05e-1 2.77e-1 1.42e-1 1.42e-1
6.05e-1 3.05e-1 1.87e-1 1.87e-1
6.05e-1 3.32e-1 2.46e-1 2.46e-1
6.05e-1 3.59e-1 3.09e-1 3.09e-1
6.05e-1 3.86e-1 3.87e-1 3.87e-1
6.05e-1 4.14e-1 4.86e-1 4.86e-1
6.05e-1 4.41e-1 6.07e-1 6.07e-1
6.05e-1 4.68e-1 7.45e-1 7.45e-1
6.05e-1 4.95e-1 7.94e-1 7.94e-1
6.05e-1 5.23e-1 7.08e-1 7.08e-1
6.05e-1 5.5e-1 5.9e-1 5.9e-1
6.05e-1 5.77e-1 4.56e-1 4.56e-1
6.05e-1 6.05e-1 3.46e-1 3.46e-1
6.05e-1 6.32e-1 2.56e-1 2.56e-1
6.05e-1 6.59e-1 1.84e-1 1.84e-1
6.05e-1 6.86e-1 1.26e-1 1.26e-1
6.05e-1 7.14e-1 8.1e-2 8.1e-2
6.05e-1 7.41e-1 4.7e-2 4.7e-2
6.05e-1 7.68e-1 2.3e-2 2.3e-2
6.05e-1 7.95e-1 8.0e-3 8.0e-3
6.05e-1 8.23e-1 1.0e-3 1.0e-3
6.05e-1 8.5e-1 1.0e-3 1.0e-3
6.05e-1 8.77e-1 1.0e-2 1.0e-2
6.05e-1 9.05e-1 2.5e-2 2.5e-2
6.05e-1 9.32e-1 4.8e-2 4.8e-2
6.05e-1 9.59e-1 7.8e-2 7.8e-2
6.05e-1 9.86e-1 1.03e-1 1.03e-1
6.05e-1 1.014e0 9.4e-2 9.4e-2
6.05e-1 1.041e0 8.6e-2 8.6e-2
6.05e-1 1.068e0 7.9e-2 7.9e-2
6.05e-1 1.095e0 7.3e-2 7.3e-2
6.05e-1 1.123e0 6.9e-2 6.9e-2
6.05e-1 1.15e0 6.8e-2 6.8e-2
6.05e-1 1.177e0 7.1e-2 7.1e-2
6.05e-1 1.205e0 7.9e-2 7.9e-2
6.05e-1 1.232e0 9.5e-2 9.5e-2
6.05e-1 1.259e0 1.19e-1 1.19e-1
6.05e-1 1.286e0 1.55e-1 1.55e-1
6.05e-1 1.314e0 2.05e-1 2.05e-1
6.05e-1 1.341e0 2.66e-1 2.66e-1
6.05e-1 1.368e0 3.33e-1 3.33e-1
6.05e-1 1.395e0 4.18e-1 4.18e-1
6.05e-1 1.423e0 5.24e-1 5.24e-1
6.05e-1 1.45e0 6.52e-1 6.52e-1
6.05e-1 1.477e0 7.9e-1 7.9e-1
6.05e-1 1.505e0 7.72e-1 7.72e-1
6.05e-1 1.532e0 6.74e-1 6.74e-1
6.05e-1 1.559e0 5.42e-1 5.42e-1
6.05e-1 1.586e0 4.17e-1 4.17e-1
6.05e-1 1.614e0 3.14e-1 3.14e-1
6.05e-1 1.641e0 2.3e-1 2.3e-1
6.05e-1 1.668e0 1.63e-1 1.63e-1
6.05e-1 1.695e0 1.1e-1 1.1e-1
6.05e-1 1.723e0 6.8e-2 6.8e-2
6.05e-1 1.75e0 3.8e-2 3.8e-2

6.32e-1 2.5e-1 1.37e-1 1.37e-1
6.32e-1 2.77e-1 1.61e-1 1.61e-1
6.32e-1 3.05e-1 1.97e-1 1.97e-1
6.32e-1 3.32e-1 2.47e-1 2.47e-1
6.32e-1 3.59e-1 3.01e-1 3.01e-1
6.32e-1 3.86e-1 3.73e-1 3.73e-1
6.32e-1 4.14e-1 4.66e-1 4.66e-1
6.32e-1 4.41e-1 5.86e-1 5.86e-1
6.32e-1 4.68e-1 7.39e-1 7.39e-1
6.32e-1 4.95e-1 9.06e-1 9.06e-1
6.32e-1 5.23e-1 8.21e-1 8.21e-1
6.32e-1 5.5e-1 6.4e-1 6.4e-1
6.32e-1 5.77e-1 4.91e-1 4.91e-1
6.32e-1 6.05e-1 3.71e-1 3.71e-1
6.32e-1 6.32e-1 2.74e-1 2.74e-1
6.32e-1 6.59e-1 1.96e-1 1.96e-1
6.32e-1 6.86e-1 1.34e-1 1.34e-1
6.32e-1 7.14e-1 8.6e-2 8.6e-2
6.32e-1 7.41e-1 5.0e-2 5.0e-2
6.32e-1 7.68e-1 2.4e-2 2.4e-2
6.32e-1 7.95e-1 8.0e-3 8.0e-3
6.32e-1 8.23e-1 1.0e-3 1.0e-3
6.32e-1 8.5e-1 1.0e-3 1.0e-3
6.32e-1 8.77e-1 1.0e-2 1.0e-2
6.32e-1 9.05e-1 2.7e-2 2.7e-2
6.32e-1 9.32e-1 5.1e-2 5.1e-2
6.32e-1 9.59e-1 8.3e-2 8.3e-2
6.32e-1 9.86e-1 1.22e-1 1.22e-1
6.32e-1 1.014e0 1.54e-1 1.54e-1
6.32e-1 1.041e0 1.45e-1 1.45e-1
6.32e-1 1.068e0 1.35e-1 1.35e-1
6.32e-1 1.095e0 1.27e-1 1.27e-1
6.32e-1 1.123e0 1.2e-1 1.2e-1
6.32e-1 1.15e0 1.15e-1 1.15e-1
6.32e-1 1.177e0 1.14e-1 1.14e-1
6.32e-1 1.205e0 1.17e-1 1.17e-1
6.32e-1 1.232e0 1.26e-1 1.26e-1
6.32e-1 1.259e0 1.43e-1 1.43e-1
6.32e-1 1.286e0 1.71e-1 1.71e-1
6.32e-1 1.314e0 2.12e-1 2.12e-1
6.32e-1 1.341e0 2.64e-1 2.64e-1
6.32e-1 1.368e0 3.23e-1 3.23e-1
6.32e-1 1.395e0 4.01e-1 4.01e-1
6.32e-1 1.423e0 5.03e-1 5.03e-1
6.32e-1 1.45e0 6.33e-1 6.33e-1
6.32e-1 1.477e0 7.98e-1 7.98e-1
6.32e-1 1.505e0 9.29e-1 9.29e-1
6.32e-1 1.532e0 7.57e-1 7.57e-1
6.32e-1 1.559e0 5.87e-1 5.87e-1
6.32e-1 1.586e0 4.48e-1 4.48e-1
6.32e-1 1.614e0 3.36e-1 3.36e-1
6.32e-1 1.641e0 2.46e-1 2.46e-1
6.32e-1 1.668e0 1.73e-1 1.73e-1
6.32e-1 1.695e0 1.16e-1 1.16e-1
6.32e-1 1.723e0 7.3e-2 7.3e-2
6.32e-1 1.75e0 4.0e-2 4.0e-2

6.59e-1 2.5e-1 1.77e-1 1.77e-1
6.59e-1 2.77e-1 1.9e-1 1.9e-1
6.59e-1 3.05e-1 2.13e-1 2.13e-1
6.59e-1 3.32e-1 2.48e-1 2.48e-1
6.59e-1 3.59e-1 2.88e-1 2.88e-1
6.59e-1 3.86e-1 3.44e-1 3.44e-1
6.59e-1 4.14e-1 4.19e-1 4.19e-1
6.59e-1 4.41e-1 5.07e-1 5.07e-1
6.59e-1 4.68e-1 5.89e-1 5.89e-1
6.59e-1 4.95e-1 6.58e-1 6.58e-1
6.59e-1 5.23e-1 6.9e-1 6.9e-1
6.59e-1 5.5e-1 6.15e-1 6.15e-1
6.59e-1 5.77e-1 4.89e-1 4.89e-1
6.59e-1 6.05e-1 3.77e-1 3.77e-1
6.59e-1 6.32e-1 2.81e-1 2.81e-1
6.59e-1 6.59e-1 2.03e-1 2.03e-1
6.59e-1 6.86e-1 1.39e-1 1.39e-1
6.59e-1 7.14e-1 9.0e-2 9.0e-2
6.59e-1 7.41e-1 5.2e-2 5.2e-2
6.59e-1 7.68e-1 2.5e-2 2.5e-2
6.59e-1 7.95e-1 8.0e-3 8.0e-3
6.59e-1 8.23e-1 1.0e-3 1.0e-3
6.59e-1 8.5e-1 2.0e-3 2.0e-3
6.59e-1 8.77e-1 1.1e-2 1.1e-2
6.59e-1 9.05e-1 2.8e-2 2.8e-2
6.59e-1 9.32e-1 5.4e-2 5.4e-2
6.59e-1 9.59e-1 8.8e-2 8.8e-2
6.59e-1 9.86e-1 1.3e-1 1.3e-1
6.59e-1 1.014e0 1.81e-1 1.81e-1
6.59e-1 1.041e0 2.21e-1 2.21e-1
6.59e-1 1.068e0 2.11e-1 2.11e-1
6.59e-1 1.095e0 2.01e-1 2.01e-1
6.59e-1 1.123e0 1.92e-1 1.92e-1
6.59e-1 1.15e0 1.83e-1 1.83e-1
6.59e-1 1.177e0 1.76e-1 1.76e-1
6.59e-1 1.205e0 1.72e-1 1.72e-1
6.59e-1 1.232e0 1.73e-1 1.73e-1
6.59e-1 1.259e0 1.8e-1 1.8e-1
6.59e-1 1.286e0 1.97e-1 1.97e-1
6.59e-1 1.314e0 2.23e-1 2.23e-1
6.59e-1 1.341e0 2.6e-1 2.6e-1
6.59e-1 1.368e0 3.05e-1 3.05e-1
6.59e-1 1.395e0 3.67e-1 3.67e-1
6.59e-1 1.423e0 4.48e-1 4.48e-1
6.59e-1 1.45e0 5.35e-1 5.35e-1
6.59e-1 1.477e0 6.15e-1 6.15e-1
6.59e-1 1.505e0 6.74e-1 6.74e-1
6.59e-1 1.532e0 6.91e-1 6.91e-1
6.59e-1 1.559e0 5.72e-1 5.72e-1
6.59e-1 1.586e0 4.5e-1 4.5e-1
6.59e-1 1.614e0 3.43e-1 3.43e-1
6.59e-1 1.641e0 2.53e-1 2.53e-1
6.59e-1 1.668e0 1.8e-1 1.8e-1
6.59e-1 1.695e0 1.21e-1 1.21e-1
6.59e-1 1.723e0 7.6e-2 7.6e-2
6.59e-1 1.75e0 4.2e-2 4.2e-2

6.86e-1 2.5e-1 2.32e-1 2.32e-1
6.86e-1 2.77e-1 2.29e-1 2.29e-1
6.86e-1 3.05e-1 2.35e-1 2.35e-1
6.86e-1 3.32e-1 2.49e-1 2.49e-1
6.86e-1 3.59e-1 2.71e-1 2.71e-1
6.86e-1 3.86e-1 3.05e-1 3.05e-1
6.86e-1 4.14e-1 3.45e-1 3.45e-1
6.86e-1 4.41e-1 3.89e-1 3.89e-1
6.86e-1 4.68e-1 4.33e-1 4.33e-1
6.86e-1 4.95e-1 4.71e-1 4.71e-1
6.86e-1 5.23e-1 4.98e-1 4.98e-1
6.86e-1 5.5e-1 5.1e-1 5.1e-1
6.86e-1 5.77e-1 4.52e-1 4.52e-1
6.86e-1 6.05e-1 3.57e-1 3.57e-1
6.86e-1 6.32e-1 2.72e-1 2.72e-1
6.86e-1 6.59e-1 2.0e-1 2.0e-1
6.86e-1 6.86e-1 1.39e-1 1.39e-1
6.86e-1 7.14e-1 9.0e-2 9.0e-2
6.86e-1 7.41e-1 5.3e-2 5.3e-2
6.86e-1 7.68e-1 2.6e-2 2.6e-2
6.86e-1 7.95e-1 9.0e-3 9.0e-3
6.86e-1 8.23e-1 1.0e-3 1.0e-3
6.86e-1 8.5e-1 2.0e-3 2.0e-3
6.86e-1 8.77e-1 1.1e-2 1.1e-2
6.86e-1 9.05e-1 3.0e-2 3.0e-2
6.86e-1 9.32e-1 5.7e-2 5.7e-2
6.86e-1 9.59e-1 9.4e-2 9.4e-2
6.86e-1 9.86e-1 1.39e-1 1.39e-1
6.86e-1 1.014e0 1.94e-1 1.94e-1
6.86e-1 1.041e0 2.58e-1 2.58e-1
6.86e-1 1.068e0 3.09e-1 3.09e-1
6.86e-1 1.095e0 2.99e-1 2.99e-1
6.86e-1 1.123e0 2.88e-1 2.88e-1
6.86e-1 1.15e0 2.75e-1 2.75e-1
6.86e-1 1.177e0 2.61e-1 2.61e-1
6.86e-1 1.205e0 2.48e-1 2.48e-1
6.86e-1 1.232e0 2.37e-1 2.37e-1
6.86e-1 1.259e0 2.3e-1 2.3e-1
6.86e-1 1.286e0 2.3e-1 2.3e-1
6.86e-1 1.314e0 2.38e-1 2.38e-1
6.86e-1 1.341e0 2.55e-1 2.55e-1
6.86e-1 1.368e0 2.81e-1 2.81e-1
6.86e-1 1.395e0 3.18e-1 3.18e-1
6.86e-1 1.423e0 3.6e-1 3.6e-1
6.86e-1 1.45e0 4.04e-1 4.04e-1
6.86e-1 1.477e0 4.47e-1 4.47e-1
6.86e-1 1.505e0 4.82e-1 4.82e-1
6.86e-1 1.532e0 5.04e-1 5.04e-1
6.86e-1 1.559e0 5.11e-1 5.11e-1
6.86e-1 1.586e0 4.2e-1 4.2e-1
6.86e-1 1.614e0 3.28e-1 3.28e-1
6.86e-1 1.641e0 2.47e-1 2.47e-1
6.86e-1 1.668e0 1.78e-1 1.78e-1
6.86e-1 1.695e0 1.21e-1 1.21e-1
6.86e-1 1.723e0 7.7e-2 7.7e-2
6.86e-1 1.75e0 4.3e-2 4.3e-2

7.14e-1 2.5e-1 3.01e-1 3.01e-1
7.14e-1 2.77e-1 2.77e-1 2.77e-1
7.14e-1 3.05e-1 2.6e-1 2.6e-1
7.14e-1 3.32e-1 2.5e-1 2.5e-1
7.14e-1 3.59e-1 2.49e-1 2.49e-1
7.14e-1 3.86e-1 2.57e-1 2.57e-1
7.14e-1 4.14e-1 2.71e-1 2.71e-1
7.14e-1 4.41e-1 2.89e-1 2.89e-1
7.14e-1 4.68e-1 3.11e-1 3.11e-1
7.14e-1 4.95e-1 3.32e-1 3.32e-1
7.14e-1 5.23e-1 3.5e-1 3.5e-1
7.14e-1 5.5e-1 3.64e-1 3.64e-1
7.14e-1 5.77e-1 3.74e-1 3.74e-1
7.14e-1 6.05e-1 3.29e-1 3.29e-1
7.14e-1 6.32e-1 2.54e-1 2.54e-1
7.14e-1 6.59e-1 1.89e-1 1.89e-1
7.14e-1 6.86e-1 1.33e-1 1.33e-1
7.14e-1 7.14e-1 8.8e-2 8.8e-2
7.14e-1 7.41e-1 5.2e-2 5.2e-2
7.14e-1 7.68e-1 2.6e-2 2.6e-2
7.14e-1 7.95e-1 9.0e-3 9.0e-3
7.14e-1 8.23e-1 1.0e-3 1.0e-3
7.14e-1 8.5e-1 2.0e-3 2.0e-3
7.14e-1 8.77e-1 1.2e-2 1.2e-2
7.14e-1 9.05e-1 3.1e-2 3.1e-2
7.14e-1 9.32e-1 6.0e-2 6.0e-2
7.14e-1 9.59e-1 9.9e-2 9.9e-2
7.14e-1 9.86e-1 1.48e-1 1.48e-1
7.14e-1 1.014e0 2.08e-1 2.08e-1
7.14e-1 1.041e0 2.78e-1 2.78e-1
7.14e-1 1.068e0 3.59e-1 3.59e-1
7.14e-1 1.095e0 4.24e-1 4.24e-1
7.14e-1 1.123e0 4.15e-1 4.15e-1
7.14e-1 1.15e0 3.98e-1 3.98e-1
7.14e-1 1.177e0 3.76e-1 3.76e-1
7.14e-1 1.205e0 3.48e-1 3.48e-1
7.14e-1 1.232e0 3.19e-1 3.19e-1
7.14e-1 1.259e0 2.93e-1 2.93e-1
7.14e-1 1.286e0 2.71e-1 2.71e-1
7.14e-1 1.314e0 2.56e-1 2.56e-1
7.14e-1 1.341e0 2.49e-1 2.49e-1
7.14e-1 1.368e0 2.51e-1 2.51e-1
7.14e-1 1.395e0 2.61e-1 2.61e-1
7.14e-1 1.423e0 2.76e-1 2.76e-1
7.14e-1 1.45e0 2.96e-1 2.96e-1
7.14e-1 1.477e0 3.18e-1 3.18e-1
7.14e-1 1.505e0 3.38e-1 3.38e-1
7.14e-1 1.532e0 3.55e-1 3.55e-1
7.14e-1 1.559e0 3.68e-1 3.68e-1
7.14e-1 1.586e0 3.76e-1 3.76e-1
7.14e-1 1.614e0 3.03e-1 3.03e-1
7.14e-1 1.641e0 2.31e-1 2.31e-1
7.14e-1 1.668e0 1.69e-1 1.69e-1
7.14e-1 1.695e0 1.17e-1 1.17e-1
7.14e-1 1.723e0 7.5e-2 7.5e-2
7.14e-1 1.75e0 4.2e-2 4.2e-2

7.41e-1 2.5e-1 3.83e-1 3.83e-1
7.41e-1 2.77e-1 3.28e-1 3.28e-1
7.41e-1 3.05e-1 2.82e-1 2.82e-1
7.41e-1 3.32e-1 2.51e-1 2.51e-1
7.41e-1 3.59e-1 2.28e-1 2.28e-1
7.41e-1 3.86e-1 2.14e-1 2.14e-1
7.41e-1 4.14e-1 2.09e-1 2.09e-1
7.41e-1 4.41e-1 2.1e-1 2.1e-1
7.41e-1 4.68e-1 2.17e-1 2.17e-1
7.41e-1 4.95e-1 2.27e-1 2.27e-1
7.41e-1 5.23e-1 2.38e-1 2.38e-1
7.41e-1 5.5e-1 2.5e-1 2.5e-1
7.41e-1 5.77e-1 2.61e-1 2.61e-1
7.41e-1 6.05e-1 2.7e-1 2.7e-1
7.41e-1 6.32e-1 2.36e-1 2.36e-1
7.41e-1 6.59e-1 1.76e-1 1.76e-1
7.41e-1 6.86e-1 1.25e-1 1.25e-1
7.41e-1 7.14e-1 8.3e-2 8.3e-2
7.41e-1 7.41e-1 4.9e-2 4.9e-2
7.41e-1 7.68e-1 2.5e-2 2.5e-2
7.41e-1 7.95e-1 8.0e-3 8.0e-3
7.41e-1 8.23e-1 1.0e-3 1.0e-3
7.41e-1 8.5e-1 2.0e-3 2.0e-3
7.41e-1 8.77e-1 1.2e-2 1.2e-2
7.41e-1 9.05e-1 3.1e-2 3.1e-2
7.41e-1 9.32e-1 6.0e-2 6.0e-2
7.41e-1 9.59e-1 1.0e-1 1.0e-1
7.41e-1 9.86e-1 1.52e-1 1.52e-1
7.41e-1 1.014e0 2.17e-1 2.17e-1
7.41e-1 1.041e0 2.96e-1 2.96e-1
7.41e-1 1.068e0 3.89e-1 3.89e-1
7.41e-1 1.095e0 4.92e-1 4.92e-1
7.41e-1 1.123e0 5.75e-1 5.75e-1
7.41e-1 1.15e0 5.62e-1 5.62e-1
7.41e-1 1.177e0 5.28e-1 5.28e-1
7.41e-1 1.205e0 4.78e-1 4.78e-1
7.41e-1 1.232e0 4.21e-1 4.21e-1
7.41e-1 1.259e0 3.65e-1 3.65e-1
7.41e-1 1.286e0 3.11e-1 3.11e-1
7.41e-1 1.314e0 2.7e-1 2.7e-1
7.41e-1 1.341e0 2.43e-1 2.43e-1
7.41e-1 1.368e0 2.22e-1 2.22e-1
7.41e-1 1.395e0 2.11e-1 2.11e-1
7.41e-1 1.423e0 2.09e-1 2.09e-1
7.41e-1 1.45e0 2.12e-1 2.12e-1
7.41e-1 1.477e0 2.2e-1 2.2e-1
7.41e-1 1.505e0 2.31e-1 2.31e-1
7.41e-1 1.532e0 2.42e-1 2.42e-1
7.41e-1 1.559e0 2.54e-1 2.54e-1
7.41e-1 1.586e0 2.64e-1 2.64e-1
7.41e-1 1.614e0 2.73e-1 2.73e-1
7.41e-1 1.641e0 2.15e-1 2.15e-1
7.41e-1 1.668e0 1.58e-1 1.58e-1
7.41e-1 1.695e0 1.1e-1 1.1e-1
7.41e-1 1.723e0 7.1e-2 7.1e-2
7.41e-1 1.75e0 4.0e-2 4.0e-2

7.68e-1 2.5e-1 4.5e-1 4.5e-1
7.68e-1 2.77e-1 3.65e-1 3.65e-1
7.68e-1 3.05e-1 3.0e-1 3.0e-1
7.68e-1 3.32e-1 2.52e-1 2.52e-1
7.68e-1 3.59e-1 2.1e-1 2.1e-1
7.68e-1 3.86e-1 1.8e-1 1.8e-1
7.68e-1 4.14e-1 1.61e-1 1.61e-1
7.68e-1 4.41e-1 1.51e-1 1.51e-1
7.68e-1 4.68e-1 1.48e-1 1.48e-1
7.68e-1 4.95e-1 1.5e-1 1.5e-1
7.68e-1 5.23e-1 1.55e-1 1.55e-1
7.68e-1 5.5e-1 1.63e-1 1.63e-1
7.68e-1 5.77e-1 1.72e-1 1.72e-1
7.68e-1 6.05e-1 1.82e-1 1.82e-1
7.68e-1 6.32e-1 1.91e-1 1.91e-1
7.68e-1 6.59e-1 1.64e-1 1.64e-1
7.68e-1 6.86e-1 1.17e-1 1.17e-1
7.68e-1 7.14e-1 7.8e-2 7.8e-2
7.68e-1 7.41e-1 4.7e-2 4.7e-2
7.68e-1 7.68e-1 2.3e-2 2.3e-2
7.68e-1 7.95e-1 8.0e-3 8.0e-3
7.68e-1 8.23e-1 1.0e-3 1.0e-3
7.68e-1 8.5e-1 2.0e-3 2.0e-3
7.68e-1 8.77e-1 1.1e-2 1.1e-2
7.68e-1 9.05e-1 3.0e-2 3.0e-2
7.68e-1 9.32e-1 5.8e-2 5.8e-2
7.68e-1 9.59e-1 9.8e-2 9.8e-2
7.68e-1 9.86e-1 1.5e-1 1.5e-1
7.68e-1 1.014e0 2.17e-1 2.17e-1
7.68e-1 1.041e0 3.0e-1 3.0e-1
7.68e-1 1.068e0 4.02e-1 4.02e-1
7.68e-1 1.095e0 5.25e-1 5.25e-1
7.68e-1 1.123e0 6.67e-1 6.67e-1
7.68e-1 1.15e0 7.76e-1 7.76e-1
7.68e-1 1.177e0 7.3e-1 7.3e-1
7.68e-1 1.205e0 6.35e-1 6.35e-1
7.68e-1 1.232e0 5.2e-1 5.2e-1
7.68e-1 1.259e0 4.19e-1 4.19e-1
7.68e-1 1.286e0 3.41e-1 3.41e-1
7.68e-1 1.314e0 2.82e-1 2.82e-1
7.68e-1 1.341e0 2.37e-1 2.37e-1
7.68e-1 1.368e0 1.99e-1 1.99e-1
7.68e-1 1.395e0 1.73e-1 1.73e-1
7.68e-1 1.423e0 1.57e-1 1.57e-1
7.68e-1 1.45e0 1.49e-1 1.49e-1
7.68e-1 1.477e0 1.48e-1 1.48e-1
7.68e-1 1.505e0 1.51e-1 1.51e-1
7.68e-1 1.532e0 1.58e-1 1.58e-1
7.68e-1 1.559e0 1.66e-1 1.66e-1
7.68e-1 1.586e0 1.75e-1 1.75e-1
7.68e-1 1.614e0 1.85e-1 1.85e-1
7.68e-1 1.641e0 1.95e-1 1.95e-1
7.68e-1 1.668e0 1.48e-1 1.48e-1
7.68e-1 1.695e0 1.03e-1 1.03e-1
7.68e-1 1.723e0 6.7e-2 6.7e-2
7.68e-1 1.75e0 3.8e-2 3.8e-2

7.95e-1 2.5e-1 4.9e-1 4.9e-1
7.95e-1 2.77e-1 3.9e-1 3.9e-1
7.95e-1 3.05e-1 3.12e-1 3.12e-1
7.95e-1 3.32e-1 2.53e-1 2.53e-1
7.95e-1 3.59e-1 1.97e-1 1.97e-1
7.95e-1 3.86e-1 1.56e-1 1.56e-1
7.95e-1 4.14e-1 1.27e-1 1.27e-1
7.95e-1 4.41e-1 1.09e-1 1.09e-1
7.95e-1 4.68e-1 9.9e-2 9.9e-2
7.95e-1 4.95e-1 9.5e-2 9.5e-2
7.95e-1 5.23e-1 9.5e-2 9.5e-2
7.95e-1 5.5e-1 9.9e-2 9.9e-2
7.95e-1 5.77e-1 1.05e-1 1.05e-1
7.95e-1 6.05e-1 1.13e-1 1.13e-1
7.95e-1 6.32e-1 1.22e-1 1.22e-1
7.95e-1 6.59e-1 1.31e-1 1.31e-1
7.95e-1 6.86e-1 1.1e-1 1.1e-1
7.95e-1 7.14e-1 7.3e-2 7.3e-2
7.95e-1 7.41e-1 4.4e-2 4.4e-2
7.95e-1 7.68e-1 2.2e-2 2.2e-2
7.95e-1 7.95e-1 7.0e-3 7.0e-3
7.95e-1 8.23e-1 1.0e-3 1.0e-3
7.95e-1 8.5e-1 1.0e-3 1.0e-3
7.95e-1 8.77e-1 1.1e-2 1.1e-2
7.95e-1 9.05e-1 2.8e-2 2.8e-2
7.95e-1 9.32e-1 5.6e-2 5.6e-2
7.95e-1 9.59e-1 9.3e-2 9.3e-2
7.95e-1 9.86e-1 1.43e-1 1.43e-1
7.95e-1 1.014e0 2.07e-1 2.07e-1
7.95e-1 1.041e0 2.87e-1 2.87e-1
7.95e-1 1.068e0 3.86e-1 3.86e-1
7.95e-1 1.095e0 5.1e-1 5.1e-1
7.95e-1 1.123e0 6.62e-1 6.62e-1
7.95e-1 1.15e0 8.5e-1 8.5e-1
7.95e-1 1.177e0 9.13e-1 9.13e-1
7.95e-1 1.205e0 7.23e-1 7.23e-1
7.95e-1 1.232e0 5.72e-1 5.72e-1
7.95e-1 1.259e0 4.54e-1 4.54e-1
7.95e-1 1.286e0 3.62e-1 3.62e-1
7.95e-1 1.314e0 2.91e-1 2.91e-1
7.95e-1 1.341e0 2.33e-1 2.33e-1
7.95e-1 1.368e0 1.82e-1 1.82e-1
7.95e-1 1.395e0 1.45e-1 1.45e-1
7.95e-1 1.423e0 1.2e-1 1.2e-1
7.95e-1 1.45e0 1.05e-1 1.05e-1
7.95e-1 1.477e0 9.7e-2 9.7e-2
7.95e-1 1.505e0 9.4e-2 9.4e-2
7.95e-1 1.532e0 9.6e-2 9.6e-2
7.95e-1 1.559e0 1.01e-1 1.01e-1
7.95e-1 1.586e0 1.08e-1 1.08e-1
7.95e-1 1.614e0 1.16e-1 1.16e-1
7.95e-1 1.641e0 1.25e-1 1.25e-1
7.95e-1 1.668e0 1.35e-1 1.35e-1
7.95e-1 1.695e0 9.7e-2 9.7e-2
7.95e-1 1.723e0 6.3e-2 6.3e-2
7.95e-1 1.75e0 3.6e-2 3.6e-2

8.23e-1 2.5e-1 4.95e-1 4.95e-1
8.23e-1 2.77e-1 3.98e-1 3.98e-1
8.23e-1 3.05e-1 3.18e-1 3.18e-1
8.23e-1 3.32e-1 2.53e-1 2.53e-1
8.23e-1 3.59e-1 1.9e-1 1.9e-1
8.23e-1 3.86e-1 1.42e-1 1.42e-1
8.23e-1 4.14e-1 1.07e-1 1.07e-1
8.23e-1 4.41e-1 8.2e-2 8.2e-2
8.23e-1 4.68e-1 6.7e-2 6.7e-2
8.23e-1 4.95e-1 5.8e-2 5.8e-2
8.23e-1 5.23e-1 5.4e-2 5.4e-2
8.23e-1 5.5e-1 5.5e-2 5.5e-2
8.23e-1 5.77e-1 5.8e-2 5.8e-2
8.23e-1 6.05e-1 6.3e-2 6.3e-2
8.23e-1 6.32e-1 6.9e-2 6.9e-2
8.23e-1 6.59e-1 7.7e-2 7.7e-2
8.23e-1 6.86e-1 8.6e-2 8.6e-2
8.23e-1 7.14e-1 7.0e-2 7.0e-2
8.23e-1 7.41e-1 4.2e-2 4.2e-2
8.23e-1 7.68e-1 2.1e-2 2.1e-2
8.23e-1 7.95e-1 7.0e-3 7.0e-3
8.23e-1 8.23e-1 1.0e-3 1.0e-3
8.23e-1 8.5e-1 1.0e-3 1.0e-3
8.23e-1 8.77e-1 1.0e-2 1.0e-2
8.23e-1 9.05e-1 2.7e-2 2.7e-2
8.23e-1 9.32e-1 5.2e-2 5.2e-2
8.23e-1 9.59e-1 8.8e-2 8.8e-2
8.23e-1 9.86e-1 1.34e-1 1.34e-1
8.23e-1 1.014e0 1.93e-1 1.93e-1
8.23e-1 1.041e0 2.66e-1 2.66e-1
8.23e-1 1.068e0 3.56e-1 3.56e-1
8.23e-1 1.095e0 4.66e-1 4.66e-1
8.23e-1 1.123e0 5.61e-1 5.61e-1
8.23e-1 1.15e0 6.45e-1 6.45e-1
8.23e-1 1.177e0 7.11e-1 7.11e-1
8.23e-1 1.205e0 6.86e-1 6.86e-1
8.23e-1 1.232e0 5.69e-1 5.69e-1
8.23e-1 1.259e0 4.61e-1 4.61e-1
8.23e-1 1.286e0 3.69e-1 3.69e-1
8.23e-1 1.314e0 2.95e-1 2.95e-1
8.23e-1 1.341e0 2.31e-1 2.31e-1
8.23e-1 1.368e0 1.73e-1 1.73e-1
8.23e-1 1.395e0 1.29e-1 1.29e-1
8.23e-1 1.423e0 9.7e-2 9.7e-2
8.23e-1 1.45e0 7.6e-2 7.6e-2
8.23e-1 1.477e0 6.3e-2 6.3e-2
8.23e-1 1.505e0 5.6e-2 5.6e-2
8.23e-1 1.532e0 5.4e-2 5.4e-2
8.23e-1 1.559e0 5.5e-2 5.5e-2
8.23e-1 1.586e0 5.9e-2 5.9e-2
8.23e-1 1.614e0 6.5e-2 6.5e-2
8.23e-1 1.641e0 7.2e-2 7.2e-2
8.23e-1 1.668e0 8.0e-2 8.0e-2
8.23e-1 1.695e0 8.9e-2 8.9e-2
8.23e-1 1.723e0 6.0e-2 6.0e-2
8.23e-1 1.75e0 3.4e-2 3.4e-2

8.5e-1 2.5e-1 4.62e-1 4.62e-1
8.5e-1 2.77e-1 3.85e-1 3.85e-1
8.5e-1 3.05e-1 3.15e-1 3.15e-1
8.5e-1 3.32e-1 2.53e-1 2.53e-1
8.5e-1 3.59e-1 1.9e-1 1.9e-1
8.5e-1 3.86e-1 1.38e-1 1.38e-1
8.5e-1 4.14e-1 9.9e-2 9.9e-2
8.5e-1 4.41e-1 7.0e-2 7.0e-2
8.5e-1 4.68e-1 5.0e-2 5.0e-2
8.5e-1 4.95e-1 3.7e-2 3.7e-2
8.5e-1 5.23e-1 3.0e-2 3.0e-2
8.5e-1 5.5e-1 2.7e-2 2.7e-2
8.5e-1 5.77e-1 2.7e-2 2.7e-2
8.5e-1 6.05e-1 2.9e-2 2.9e-2
8.5e-1 6.32e-1 3.3e-2 3.3e-2
8.5e-1 6.59e-1 3.8e-2 3.8e-2
8.5e-1 6.86e-1 4.5e-2 4.5e-2
8.5e-1 7.14e-1 5.2e-2 5.2e-2
8.5e-1 7.41e-1 4.0e-2 4.0e-2
8.5e-1 7.68e-1 2.0e-2 2.0e-2
8.5e-1 7.95e-1 7.0e-3 7.0e-3
8.5e-1 8.23e-1 1.0e-3 1.0e-3
8.5e-1 8.5e-1 1.0e-3 1.0e-3
8.5e-1 8.77e-1 9.0e-3 9.0e-3
8.5e-1 9.05e-1 2.5e-2 2.5e-2
8.5e-1 9.32e-1 4.9e-2 4.9e-2
8.5e-1 9.59e-1 8.2e-2 8.2e-2
8.5e-1 9.86e-1 1.25e-1 1.25e-1
8.5e-1 1.014e0 1.8e-1 1.8e-1
8.5e-1 1.041e0 2.46e-1 2.46e-1
8.5e-1 1.068e0 3.0e-1 3.0e-1
8.5e-1 1.095e0 3.48e-1 3.48e-1
8.5e-1 1.123e0 4.03e-1 4.03e-1
8.5e-1 1.15e0 4.61e-1 4.61e-1
8.5e-1 1.177e0 5.14e-1 5.14e-1
8.5e-1 1.205e0 5.41e-1 5.41e-1
8.5e-1 1.232e0 5.14e-1 5.14e-1
8.5e-1 1.259e0 4.36e-1 4.36e-1
8.5e-1 1.286e0 3.61e-1 3.61e-1
8.5e-1 1.314e0 2.93e-1 2.93e-1
8.5e-1 1.341e0 2.31e-1 2.31e-1
8.5e-1 1.368e0 1.71e-1 1.71e-1
8.5e-1 1.395e0 1.24e-1 1.24e-1
8.5e-1 1.423e0 8.8e-2 8.8e-2
8.5e-1 1.45e0 6.2e-2 6.2e-2
8.5e-1 1.477e0 4.5e-2 4.5e-2
8.5e-1 1.505e0 3.4e-2 3.4e-2
8.5e-1 1.532e0 2.8e-2 2.8e-2
8.5e-1 1.559e0 2.6e-2 2.6e-2
8.5e-1 1.586e0 2.7e-2 2.7e-2
8.5e-1 1.614e0 3.0e-2 3.0e-2
8.5e-1 1.641e0 3.5e-2 3.5e-2
8.5e-1 1.668e0 4.0e-2 4.0e-2
8.5e-1 1.695e0 4.7e-2 4.7e-2
8.5e-1 1.723e0 5.4e-2 5.4e-2
8.5e-1 1.75e0 3.3e-2 3.3e-2

8.77e-1 2.5e-1 4.04e-1 4.04e-1
8.77e-1 2.77e-1 3.56e-1 3.56e-1
8.77e-1 3.05e-1 3.04e-1 3.04e-1
8.77e-1 3.32e-1 2.53e-1 2.53e-1
8.77e-1 3.59e-1 1.95e-1 1.95e-1
8.77e-1 3.86e-1 1.45e-1 1.45e-1
8.77e-1 4.14e-1 1.03e-1 1.03e-1
8.77e-1 4.41e-1 7.2e-2 7.2e-2
8.77e-1 4.68e-1 4.8e-2 4.8e-2
8.77e-1 4.95e-1 3.2e-2 3.2e-2
8.77e-1 5.23e-1 2.1e-2 2.1e-2
8.77e-1 5.5e-1 1.4e-2 1.4e-2
8.77e-1 5.77e-1 1.1e-2 1.1e-2
8.77e-1 6.05e-1 1.0e-2 1.0e-2
8.77e-1 6.32e-1 1.1e-2 1.1e-2
8.77e-1 6.59e-1 1.4e-2 1.4e-2
8.77e-1 6.86e-1 1.7e-2 1.7e-2
8.77e-1 7.14e-1 2.2e-2 2.2e-2
8.77e-1 7.41e-1 2.7e-2 2.7e-2
8.77e-1 7.68e-1 1.9e-2 1.9e-2
8.77e-1 7.95e-1 7.0e-3 7.0e-3
8.77e-1 8.23e-1 1.0e-3 1.0e-3
8.77e-1 8.5e-1 1.0e-3 1.0e-3
8.77e-1 8.77e-1 9.0e-3 9.0e-3
8.77e-1 9.05e-1 2.4e-2 2.4e-2
8.77e-1 9.32e-1 4.7e-2 4.7e-2
8.77e-1 9.59e-1 7.8e-2 7.8e-2
8.77e-1 9.86e-1 1.18e-1 1.18e-1
8.77e-1 1.014e0 1.49e-1 1.49e-1
8.77e-1 1.041e0 1.74e-1 1.74e-1
8.77e-1 1.068e0 2.04e-1 2.04e-1
8.77e-1 1.095e0 2.39e-1 2.39e-1
8.77e-1 1.123e0 2.79e-1 2.79e-1
8.77e-1 1.15e0 3.22e-1 3.22e-1
8.77e-1 1.177e0 3.65e-1 3.65e-1
8.77e-1 1.205e0 3.98e-1 3.98e-1
8.77e-1 1.232e0 4.12e-1 4.12e-1
8.77e-1 1.259e0 3.9e-1 3.9e-1
8.77e-1 1.286e0 3.39e-1 3.39e-1
8.77e-1 1.314e0 2.86e-1 2.86e-1
8.77e-1 1.341e0 2.33e-1 2.33e-1
8.77e-1 1.368e0 1.77e-1 1.77e-1
8.77e-1 1.395e0 1.3e-1 1.3e-1
8.77e-1 1.423e0 9.2e-2 9.2e-2
8.77e-1 1.45e0 6.3e-2 6.3e-2
8.77e-1 1.477e0 4.2e-2 4.2e-2
8.77e-1 1.505e0 2.7e-2 2.7e-2
8.77e-1 1.532e0 1.8e-2 1.8e-2
8.77e-1 1.559e0 1.3e-2 1.3e-2
8.77e-1 1.586e0 1.0e-2 1.0e-2
8.77e-1 1.614e0 1.0e-2 1.0e-2
8.77e-1 1.641e0 1.2e-2 1.2e-2
8.77e-1 1.668e0 1.5e-2 1.5e-2
8.77e-1 1.695e0 1.9e-2 1.9e-2
8.77e-1 1.723e0 2.4e-2 2.4e-2
8.77e-1 1.75e0 2.9e-2 2.9e-2

9.05e-1 2.5e-1 3.21e-1 3.21e-1
9.05e-1 2.77e-1 3.17e-1 3.17e-1
9.05e-1 3.05e-1 2.87e-1 2.87e-1
9.05e-1 3.32e-1 2.52e-1 2.52e-1
9.05e-1 3.59e-1 2.06e-1 2.06e-1
9.05e-1 3.86e-1 1.61e-1 1.61e-1
9.05e-1 4.14e-1 1.21e-1 1.21e-1
9.05e-1 4.41e-1 8.7e-2 8.7e-2
9.05e-1 4.68e-1 6.1e-2 6.1e-2
9.05e-1 4.95e-1 4.1e-2 4.1e-2
9.05e-1 5.23e-1 2.6e-2 2.6e-2
9.05e-1 5.5e-1 1.6e-2 1.6e-2
9.05e-1 5.77e-1 9.0e-3 9.0e-3
9.05e-1 6.05e-1 5.0e-3 5.0e-3
9.05e-1 6.32e-1 3.0e-3 3.0e-3
9.05e-1 6.59e-1 2.0e-3 2.0e-3
9.05e-1 6.86e-1 3.0e-3 3.0e-3
9.05e-1 7.14e-1 5.0e-3 5.0e-3
9.05e-1 7.41e-1 8.0e-3 8.0e-3
9.05e-1 7.68e-1 1.1e-2 1.1e-2
9.05e-1 7.95e-1 6.0e-3 6.0e-3
9.05e-1 8.23e-1 1.0e-3 1.0e-3
9.05e-1 8.5e-1 1.0e-3 1.0e-3
9.05e-1 8.77e-1 9.0e-3 9.0e-3
9.05e-1 9.05e-1 2.3e-2 2.3e-2
9.05e-1 9.32e-1 4.5e-2 4.5e-2
9.05e-1 9.59e-1 6.2e-2 6.2e-2
9.05e-1 9.86e-1 7.5e-2 7.5e-2
9.05e-1 1.014e0 9.0e-2 9.0e-2
9.05e-1 1.041e0 1.08e-1 1.08e-1
9.05e-1 1.068e0 1.3e-1 1.3e-1
9.05e-1 1.095e0 1.55e-1 1.55e-1
9.05e-1 1.123e0 1.85e-1 1.85e-1
9.05e-1 1.15e0 2.18e-1 2.18e-1
9.05e-1 1.177e0 2.53e-1 2.53e-1
9.05e-1 1.205e0 2.86e-1 2.86e-1
9.05e-1 1.232e0 3.12e-1 3.12e-1
9.05e-1 1.259e0 3.22e-1 3.22e-1
9.05e-1 1.286e0 3.08e-1 3.08e-1
9.05e-1 1.314e0 2.75e-1 2.75e-1
9.05e-1 1.341e0 2.37e-1 2.37e-1
9.05e-1 1.368e0 1.91e-1 1.91e-1
9.05e-1 1.395e0 1.47e-1 1.47e-1
9.05e-1 1.423e0 1.09e-1 1.09e-1
9.05e-1 1.45e0 7.8e-2 7.8e-2
9.05e-1 1.477e0 5.4e-2 5.4e-2
9.05e-1 1.505e0 3.5e-2 3.5e-2
9.05e-1 1.532e0 2.2e-2 2.2e-2
9.05e-1 1.559e0 1.3e-2 1.3e-2
9.05e-1 1.586e0 7.0e-3 7.0e-3
9.05e-1 1.614e0 4.0e-3 4.0e-3
9.05e-1 1.641e0 2.0e-3 2.0e-3
9.05e-1 1.668e0 2.0e-3 2.0e-3
9.05e-1 1.695e0 4.0e-3 4.0e-3
9.05e-1 1.723e0 6.0e-3 6.0e-3
9.05e-1 1.75e0 9.0e-3 9.0e-3

9.32e-1 2.5e-1 2.48e-1 2.48e-1
9.32e-1 2.77e-1 2.65e-1 2.65e-1
9.32e-1 3.05e-1 2.66e-1 2.66e-1
9.32e-1 3.32e-1 2.51e-1 2.51e-1
9.32e-1 3.59e-1 2.23e-1 2.23e-1
9.32e-1 3.86e-1 1.88e-1 1.88e-1
9.32e-1 4.14e-1 1.51e-1 1.51e-1
9.32e-1 4.41e-1 1.18e-1 1.18e-1
9.32e-1 4.68e-1 8.9e-2 8.9e-2
9.32e-1 4.95e-1 6.5e-2 6.5e-2
9.32e-1 5.23e-1 4.7e-2 4.7e-2
9.32e-1 5.5e-1 3.2e-2 3.2e-2
9.32e-1 5.77e-1 2.1e-2 2.1e-2
9.32e-1 6.05e-1 1.3e-2 1.3e-2
9.32e-1 6.32e-1 8.0e-3 8.0e-3
9.32e-1 6.59e-1 4.0e-3 4.0e-3
9.32e-1 6.86e-1 2.0e-3 2.0e-3
9.32e-1 7.14e-1 0.0e0 0.0e0
9.32e-1 7.41e-1 0.0e0 0.0e0
9.32e-1 7.68e-1 1.0e-3 1.0e-3
9.32e-1 7.95e-1 2.0e-3 2.0e-3
9.32e-1 8.23e-1 0.0e0 0.0e0
9.32e-1 8.5e-1 1.0e-3 1.0e-3
9.32e-1 8.77e-1 9.0e-3 9.0e-3
9.32e-1 9.05e-1 1.6e-2 1.6e-2
9.32e-1 9.32e-1 2.1e-2 2.1e-2
9.32e-1 9.59e-1 2.8e-2 2.8e-2
9.32e-1 9.86e-1 3.7e-2 3.7e-2
9.32e-1 1.014e0 4.7e-2 4.7e-2
9.32e-1 1.041e0 6.0e-2 6.0e-2
9.32e-1 1.068e0 7.5e-2 7.5e-2
9.32e-1 1.095e0 9.3e-2 9.3e-2
9.32e-1 1.123e0 1.15e-1 1.15e-1
9.32e-1 1.15e0 1.41e-1 1.41e-1
9.32e-1 1.177e0 1.7e-1 1.7e-1
9.32e-1 1.205e0 2.01e-1 2.01e-1
9.32e-1 1.232e0 2.31e-1 2.31e-1
9.32e-1 1.259e0 2.55e-1 2.55e-1
9.32e-1 1.286e0 2.67e-1 2.67e-1
9.32e-1 1.314e0 2.62e-1 2.62e-1
9.32e-1 1.341e0 2.43e-1 2.43e-1
9.32e-1 1.368e0 2.12e-1 2.12e-1
9.32e-1 1.395e0 1.75e-1 1.75e-1
9.32e-1 1.423e0 1.4e-1 1.4e-1
9.32e-1 1.45e0 1.08e-1 1.08e-1
9.32e-1 1.477e0 8.1e-2 8.1e-2
9.32e-1 1.505e0 5.9e-2 5.9e-2
9.32e-1 1.532e0 4.1e-2 4.1e-2
9.32e-1 1.559e0 2.8e-2 2.8e-2
9.32e-1 1.586e0 1.8e-2 1.8e-2
9.32e-1 1.614e0 1.1e-2 1.1e-2
9.32e-1 1.641e0 6.0e-3 6.0e-3
9.32e-1 1.668e0 3.0e-3 3.0e-3
9.32e-1 1.695e0 1.0e-3 1.0e-3
9.32e-1 1.723e0 0.0e0 0.0e0
9.32e-1 1.75e0 0.0e0 0.0e0

9.59e-1 2.5e-1 1.89e-1 1.89e-1
9.59e-1 2.77e-1 2.19e-1 2.19e-1
9.59e-1 3.05e-1 2.41e-1 2.41e-1
9.59e-1 3.32e-1 2.5e-1 2.5e-1
9.59e-1 3.59e-1 2.44e-1 2.44e-1
9.59e-1 3.86e-1 2.24e-1 2.24e-1
9.59e-1 4.14e-1 1.96e-1 1.96e-1
9.59e-1 4.41e-1 1.64e-1 1.64e-1
9.59e-1 4.68e-1 1.34e-1 1.34e-1
9.59e-1 4.95e-1 1.07e-1 1.07e-1
9.59e-1 5.23e-1 8.3e-2 8.3e-2
9.59e-1 5.5e-1 6.4e-2 6.4e-2
9.59e-1 5.77e-1 4.8e-2 4.8e-2
9.59e-1 6.05e-1 3.6e-2 3.6e-2
9.59e-1 6.32e-1 2.6e-2 2.6e-2
9.59e-1 6.59e-1 1.9e-2 1.9e-2
9.59e-1 6.86e-1 1.3e-2 1.3e-2
9.59e-1 7.14e-1 8.0e-3 8.0e-3
9.59e-1 7.41e-1 5.0e-3 5.0e-3
9.59e-1 7.68e-1 2.0e-3 2.0e-3
9.59e-1 7.95e-1 1.0e-3 1.0e-3
9.59e-1 8.23e-1 0.0e0 0.0e0
9.59e-1 8.5e-1 0.0e0 0.0e0
9.59e-1 8.77e-1 1.0e-3 1.0e-3
9.59e-1 9.05e-1 2.0e-3 2.0e-3
9.59e-1 9.32e-1 5.0e-3 5.0e-3
9.59e-1 9.59e-1 8.0e-3 8.0e-3
9.59e-1 9.86e-1 1.3e-2 1.3e-2
9.59e-1 1.014e0 1.9e-2 1.9e-2
9.59e-1 1.041e0 2.7e-2 2.7e-2
9.59e-1 1.068e0 3.7e-2 3.7e-2
9.59e-1 1.095e0 5.0e-2 5.0e-2
9.59e-1 1.123e0 6.6e-2 6.6e-2
9.59e-1 1.15e0 8.6e-2 8.6e-2
9.59e-1 1.177e0 1.09e-1 1.09e-1
9.59e-1 1.205e0 1.37e-1 1.37e-1
9.59e-1 1.232e0 1.68e-1 1.68e-1
9.59e-1 1.259e0 2.0e-1 2.0e-1
9.59e-1 1.286e0 2.27e-1 2.27e-1
9.59e-1 1.314e0 2.45e-1 2.45e-1
9.59e-1 1.341e0 2.5e-1 2.5e-1
9.59e-1 1.368e0 2.38e-1 2.38e-1
9.59e-1 1.395e0 2.15e-1 2.15e-1
9.59e-1 1.423e0 1.85e-1 1.85e-1
9.59e-1 1.45e0 1.54e-1 1.54e-1
9.59e-1 1.477e0 1.24e-1 1.24e-1
9.59e-1 1.505e0 9.8e-2 9.8e-2
9.59e-1 1.532e0 7.6e-2 7.6e-2
9.59e-1 1.559e0 5.8e-2 5.8e-2
9.59e-1 1.586e0 4.4e-2 4.4e-2
9.59e-1 1.614e0 3.2e-2 3.2e-2
9.59e-1 1.641e0 2.3e-2 2.3e-2
9.59e-1 1.668e0 1.6e-2 1.6e-2
9.59e-1 1.695e0 1.1e-2 1.1e-2
9.59e-1 1.723e0 7.0e-3 7.0e-3
9.59e-1 1.75e0 4.0e-3 4.0e-3

9.86e-1 2.5e-1 1.45e-1 1.45e-1
9.86e-1 2.77e-1 1.82e-1 1.82e-1
9.86e-1 3.05e-1 2.18e-1 2.18e-1
9.86e-1 3.32e-1 2.49e-1 2.49e-1
9.86e-1 3.59e-1 2.66e-1 2.66e-1
9.86e-1 3.86e-1 2.68e-1 2.68e-1
9.86e-1 4.14e-1 2.54e-1 2.54e-1
9.86e-1 4.41e-1 2.28e-1 2.28e-1
9.86e-1 4.68e-1 1.98e-1 1.98e-1
9.86e-1 4.95e-1 1.67e-1 1.67e-1
9.86e-1 5.23e-1 1.38e-1 1.38e-1
9.86e-1 5.5e-1 1.13e-1 1.13e-1
9.86e-1 5.77e-1 9.2e-2 9.2e-2
9.86e-1 6.05e-1 7.4e-2 7.4e-2
9.86e-1 6.32e-1 5.9e-2 5.9e-2
9.86e-1 6.59e-1 4.7e-2 4.7e-2
9.86e-1 6.86e-1 3.7e-2 3.7e-2
9.86e-1 7.14e-1 2.8e-2 2.8e-2
9.86e-1 7.41e-1 2.1e-2 2.1e-2
9.86e-1 7.68e-1 1.6e-2 1.6e-2
9.86e-1 7.95e-1 6.0e-3 6.0e-3
9.86e-1 8.23e-1 0.0e0 0.0e0
9.86e-1 8.5e-1 1.0e-3 1.0e-3
9.86e-1 8.77e-1 2.0e-3 2.0e-3
9.86e-1 9.05e-1 1.0e-3 1.0e-3
9.86e-1 9.32e-1 0.0e0 0.0e0
9.86e-1 9.59e-1 0.0e0 0.0e0
9.86e-1 9.86e-1 2.0e-3 2.0e-3
9.86e-1 1.014e0 4.0e-3 4.0e-3
9.86e-1 1.041e0 8.0e-3 8.0e-3
9.86e-1 1.068e0 1.4e-2 1.4e-2
9.86e-1 1.095e0 2.2e-2 2.2e-2
9.86e-1 1.123e0 3.4e-2 3.4e-2
9.86e-1 1.15e0 4.9e-2 4.9e-2
9.86e-1 1.177e0 6.8e-2 6.8e-2
9.86e-1 1.205e0 9.3e-2 9.3e-2
9.86e-1 1.232e0 1.23e-1 1.23e-1
9.86e-1 1.259e0 1.57e-1 1.57e-1
9.86e-1 1.286e0 1.94e-1 1.94e-1
9.86e-1 1.314e0 2.29e-1 2.29e-1
9.86e-1 1.341e0 2.55e-1 2.55e-1
9.86e-1 1.368e0 2.69e-1 2.69e-1
9.86e-1 1.395e0 2.65e-1 2.65e-1
9.86e-1 1.423e0 2.46e-1 2.46e-1
9.86e-1 1.45e0 2.18e-1 2.18e-1
9.86e-1 1.477e0 1.87e-1 1.87e-1
9.86e-1 1.505e0 1.57e-1 1.57e-1
9.86e-1 1.532e0 1.3e-1 1.3e-1
9.86e-1 1.559e0 1.06e-1 1.06e-1
9.86e-1 1.586e0 8.5e-2 8.5e-2
9.86e-1 1.614e0 6.9e-2 6.9e-2
9.86e-1 1.641e0 5.5e-2 5.5e-2
9.86e-1 1.668e0 4.3e-2 4.3e-2
9.86e-1 1.695e0 3.4e-2 3.4e-2
9.86e-1 1.723e0 2.6e-2 2.6e-2
9.86e-1 1.75e0 1.9e-2 1.9e-2

1.014e0 2.5e-1 1.15e-1 1.15e-1
1.014e0 2.77e-1 1.55e-1 1.55e-1
1.014e0 3.05e-1 2.0e-1 2.0e-1
1.014e0 3.32e-1 2.47e-1 2.47e-1
1.014e0 3.59e-1 2.84e-1 2.84e-1
1.014e0 3.86e-1 3.17e-1 3.17e-1
1.014e0 4.14e-1 3.25e-1 3.25e-1
1.014e0 4.41e-1 3.12e-1 3.12e-1
1.014e0 4.68e-1 2.85e-1 2.85e-1
1.014e0 4.95e-1 2.5e-1 2.5e-1
1.014e0 5.23e-1 2.15e-1 2.15e-1
1.014e0 5.5e-1 1.82e-1 1.82e-1
1.014e0 5.77e-1 1.53e-1 1.53e-1
1.014e0 6.05e-1 1.28e-1 1.28e-1
1.014e0 6.32e-1 1.07e-1 1.07e-1
1.014e0 6.59e-1 8.9e-2 8.9e-2
1.014e0 6.86e-1 7.4e-2 7.4e-2
1.014e0 7.14e-1 6.1e-2 6.1e-2
1.014e0 7.41e-1 4.0e-2 4.0e-2
1.014e0 7.68e-1 1.9e-2 1.9e-2
1.014e0 7.95e-1 7.0e-3 7.0e-3
1.014e0 8.23e-1 1.0e-3 1.0e-3
1.014e0 8.5e-1 1.0e-3 1.0e-3
1.014e0 8.77e-1 9.0e-3 9.0e-3
1.014e0 9.05e-1 1.1e-2 1.1e-2
1.014e0 9.32e-1 8.0e-3 8.0e-3
1.014e0 9.59e-1 5.0e-3 5.0e-3
1.014e0 9.86e-1 3.0e-3 3.0e-3
1.014e0 1.014e0 3.0e-3 3.0e-3
1.014e0 1.041e0 3.0e-3 3.0e-3
1.014e0 1.068e0 5.0e-3 5.0e-3
1.014e0 1.095e0 1.0e-2 1.0e-2
1.014e0 1.123e0 1.7e-2 1.7e-2
1.014e0 1.15e0 2.8e-2 2.8e-2
1.014e0 1.177e0 4.4e-2 4.4e-2
1.014e0 1.205e0 6.5e-2 6.5e-2
1.014e0 1.232e0 9.3e-2 9.3e-2
1.014e0 1.259e0 1.28e-1 1.28e-1
1.014e0 1.286e0 1.7e-1 1.7e-1
1.014e0 1.314e0 2.16e-1 2.16e-1
1.014e0 1.341e0 2.6e-1 2.6e-1
1.014e0 1.368e0 2.95e-1 2.95e-1
1.014e0 1.395e0 3.23e-1 3.23e-1
1.014e0 1.423e0 3.23e-1 3.23e-1
1.014e0 1.45e0 3.04e-1 3.04e-1
1.014e0 1.477e0 2.74e-1 2.74e-1
1.014e0 1.505e0 2.39e-1 2.39e-1
1.014e0 1.532e0 2.04e-1 2.04e-1
1.014e0 1.559e0 1.72e-1 1.72e-1
1.014e0 1.586e0 1.45e-1 1.45e-1
1.014e0 1.614e0 1.21e-1 1.21e-1
1.014e0 1.641e0 1.01e-1 1.01e-1
1.014e0 1.668e0 8.4e-2 8.4e-2
1.014e0 1.695e0 7.0e-2 7.0e-2
1.014e0 1.723e0 5.7e-2 5.7e-2
1.014e0 1.75e0 3.2e-2 3.2e-2

1.041e0 2.5e-1 9.9e-2 9.9e-2
1.041e0 2.77e-1 1.39e-1 1.39e-1
1.041e0 3.05e-1 1.88e-1 1.88e-1
1.041e0 3.32e-1 2.47e-1 2.47e-1
1.041e0 3.59e-1 2.98e-1 2.98e-1
1.041e0 3.86e-1 3.52e-1 3.52e-1
1.041e0 4.14e-1 4.04e-1 4.04e-1
1.041e0 4.41e-1 4.17e-1 4.17e-1
1.041e0 4.68e-1 3.99e-1 3.99e-1
1.041e0 4.95e-1 3.63e-1 3.63e-1
1.041e0 5.23e-1 3.19e-1 3.19e-1
1.041e0 5.5e-1 2.76e-1 2.76e-1
1.041e0 5.77e-1 2.36e-1 2.36e-1
1.041e0 6.05e-1 2.02e-1 2.02e-1
1.041e0 6.32e-1 1.72e-1 1.72e-1
1.041e0 6.59e-1 1.47e-1 1.47e-1
1.041e0 6.86e-1 1.09e-1 1.09e-1
1.041e0 7.14e-1 7.1e-2 7.1e-2
1.041e0 7.41e-1 4.1e-2 4.1e-2
1.041e0 7.68e-1 2.0e-2 2.0e-2
1.041e0 7.95e-1 7.0e-3 7.0e-3
1.041e0 8.23e-1 1.0e-3 1.0e-3
1.041e0 8.5e-1 1.0e-3 1.0e-3
1.041e0 8.77e-1 9.0e-3 9.0e-3
1.041e0 9.05e-1 2.3e-2 2.3e-2
1.041e0 9.32e-1 2.8e-2 2.8e-2
1.041e0 9.59e-1 2.2e-2 2.2e-2
1.041e0 9.86e-1 1.8e-2 1.8e-2
1.041e0 1.014e0 1.4e-2 1.4e-2
1.041e0 1.041e0 1.1e-2 1.1e-2
1.041e0 1.068e0 1.1e-2 1.1e-2
1.041e0 1.095e0 1.2e-2 1.2e-2
1.041e0 1.123e0 1.5e-2 1.5e-2
1.041e0 1.15e0 2.3e-2 2.3e-2
1.041e0 1.177e0 3.5e-2 3.5e-2
1.041e0 1.205e0 5.2e-2 5.2e-2
1.041e0 1.232e0 7.8e-2 7.8e-2
1.041e0 1.259e0 1.11e-1 1.11e-1
1.041e0 1.286e0 1.54e-1 1.54e-1
1.041e0 1.314e0 2.07e-1 2.07e-1
1.041e0 1.341e0 2.64e-1 2.64e-1
1.041e0 1.368e0 3.16e-1 3.16e-1
1.041e0 1.395e0 3.7e-1 3.7e-1
1.041e0 1.423e0 4.14e-1 4.14e-1
1.041e0 1.45e0 4.14e-1 4.14e-1
1.041e0 1.477e0 3.89e-1 3.89e-1
1.041e0 1.505e0 3.48e-1 3.48e-1
1.041e0 1.532e0 3.04e-1 3.04e-1
1.041e0 1.559e0 2.62e-1 2.62e-1
1.041e0 1.586e0 2.24e-1 2.24e-1
1.041e0 1.614e0 1.91e-1 1.91e-1
1.041e0 1.641e0 1.64e-1 1.64e-1
1.041e0 1.668e0 1.4e-1 1.4e-1
1.041e0 1.695e0 9.5e-2 9.5e-2
1.041e0 1.723e0 6.0e-2 6.0e-2
1.041e0 1.75e0 3.3e-2 3.3e-2

1.068e0 2.5e-1 9.5e-2 9.5e-2
1.068e0 2.77e-1 1.33e-1 1.33e-1
1.068e0 3.05e-1 1.83e-1 1.83e-1
1.068e0 3.32e-1 2.46e-1 2.46e-1
1.068e0 3.59e-1 3.08e-1 3.08e-1
1.068e0 3.86e-1 3.78e-1 3.78e-1
1.068e0 4.14e-1 4.56e-1 4.56e-1
1.068e0 4.41e-1 5.35e-1 5.35e-1
1.068e0 4.68e-1 5.47e-1 5.47e-1
1.068e0 4.95e-1 5.13e-1 5.13e-1
1.068e0 5.23e-1 4.57e-1 4.57e-1
1.068e0 5.5e-1 3.98e-1 3.98e-1
1.068e0 5.77e-1 3.43e-1 3.43e-1
1.068e0 6.05e-1 2.96e-1 2.96e-1
1.068e0 6.32e-1 2.31e-1 2.31e-1
1.068e0 6.59e-1 1.67e-1 1.67e-1
1.068e0 6.86e-1 1.15e-1 1.15e-1
1.068e0 7.14e-1 7.5e-2 7.5e-2
1.068e0 7.41e-1 4.3e-2 4.3e-2
1.068e0 7.68e-1 2.1e-2 2.1e-2
1.068e0 7.95e-1 7.0e-3 7.0e-3
1.068e0 8.23e-1 1.0e-3 1.0e-3
1.068e0 8.5e-1 1.0e-3 1.0e-3
1.068e0 8.77e-1 9.0e-3 9.0e-3
1.068e0 9.05e-1 2.4e-2 2.4e-2
1.068e0 9.32e-1 4.6e-2 4.6e-2
1.068e0 9.59e-1 5.2e-2 5.2e-2
1.068e0 9.86e-1 4.5e-2 4.5e-2
1.068e0 1.014e0 3.9e-2 3.9e-2
1.068e0 1.041e0 3.4e-2 3.4e-2
1.068e0 1.068e0 3.0e-2 3.0e-2
1.068e0 1.095e0 2.8e-2 2.8e-2
1.068e0 1.123e0 2.8e-2 2.8e-2
1.068e0 1.15e0 3.2e-2 3.2e-2
1.068e0 1.177e0 4.0e-2 4.0e-2
1.068e0 1.205e0 5.4e-2 5.4e-2
1.068e0 1.232e0 7.6e-2 7.6e-2
1.068e0 1.259e0 1.07e-1 1.07e-1
1.068e0 1.286e0 1.48e-1 1.48e-1
1.068e0 1.314e0 2.03e-1 2.03e-1
1.068e0 1.341e0 2.66e-1 2.66e-1
1.068e0 1.368e0 3.3e-1 3.3e-1
1.068e0 1.395e0 4.04e-1 4.04e-1
1.068e0 1.423e0 4.83e-1 4.83e-1
1.068e0 1.45e0 5.47e-1 5.47e-1
1.068e0 1.477e0 5.4e-1 5.4e-1
1.068e0 1.505e0 4.95e-1 4.95e-1
1.068e0 1.532e0 4.37e-1 4.37e-1
1.068e0 1.559e0 3.79e-1 3.79e-1
1.068e0 1.586e0 3.27e-1 3.27e-1
1.068e0 1.614e0 2.82e-1 2.82e-1
1.068e0 1.641e0 2.08e-1 2.08e-1
1.068e0 1.668e0 1.49e-1 1.49e-1
1.068e0 1.695e0 1.01e-1 1.01e-1
1.068e0 1.723e0 6.3e-2 6.3e-2
1.068e0 1.75e0 3.5e-2 3.5e-2

1.095e0 2.5e-1 1.04e-1 1.04e-1
1.095e0 2.77e-1 1.38e-1 1.38e-1
1.095e0 3.05e-1 1.85e-1 1.85e-1
1.095e0 3.32e-1 2.46e-1 2.46e-1
1.095e0 3.59e-1 3.1e-1 3.1e-1
1.095e0 3.86e-1 3.88e-1 3.88e-1
1.095e0 4.14e-1 4.84e-1 4.84e-1
1.095e0 4.41e-1 5.98e-1 5.98e-1
1.095e0 4.68e-1 7.16e-1 7.16e-1
1.095e0 4.95e-1 7.13e-1 7.13e-1
1.095e0 5.23e-1 6.38e-1 6.38e-1
1.095e0 5.5e-1 5.52e-1 5.52e-1
1.095e0 5.77e-1 4.42e-1 4.42e-1
1.095e0 6.05e-1 3.36e-1 3.36e-1
1.095e0 6.32e-1 2.5e-1 2.5e-1
1.095e0 6.59e-1 1.79e-1 1.79e-1
1.095e0 6.86e-1 1.23e-1 1.23e-1
1.095e0 7.14e-1 7.9e-2 7.9e-2
1.095e0 7.41e-1 4.6e-2 4.6e-2
1.095e0 7.68e-1 2.2e-2 2.2e-2
1.095e0 7.95e-1 7.0e-3 7.0e-3
1.095e0 8.23e-1 1.0e-3 1.0e-3
1.095e0 8.5e-1 1.0e-3 1.0e-3
1.095e0 8.77e-1 1.0e-2 1.0e-2
1.095e0 9.05e-1 2.5e-2 2.5e-2
1.095e0 9.32e-1 4.8e-2 4.8e-2
1.095e0 9.59e-1 7.7e-2 7.7e-2
1.095e0 9.86e-1 8.6e-2 8.6e-2
1.095e0 1.014e0 7.8e-2 7.8e-2
1.095e0 1.041e0 7.0e-2 7.0e-2
1.095e0 1.068e0 6.4e-2 6.4e-2
1.095e0 1.095e0 5.9e-2 5.9e-2
1.095e0 1.123e0 5.6e-2 5.6e-2
1.095e0 1.15e0 5.6e-2 5.6e-2
1.095e0 1.177e0 6.1e-2 6.1e-2
1.095e0 1.205e0 7.1e-2 7.1e-2
1.095e0 1.232e0 8.8e-2 8.8e-2
1.095e0 1.259e0 1.14e-1 1.14e-1
1.095e0 1.286e0 1.52e-1 1.52e-1
1.095e0 1.314e0 2.03e-1 2.03e-1
1.095e0 1.341e0 2.66e-1 2.66e-1
1.095e0 1.368e0 3.34e-1 3.34e-1
1.095e0 1.395e0 4.18e-1 4.18e-1
1.095e0 1.423e0 5.2e-1 5.2e-1
1.095e0 1.45e0 6.38e-1 6.38e-1
1.095e0 1.477e0 7.3e-1 7.3e-1
1.095e0 1.505e0 6.92e-1 6.92e-1
1.095e0 1.532e0 6.09e-1 6.09e-1
1.095e0 1.559e0 5.24e-1 5.24e-1
1.095e0 1.586e0 4.04e-1 4.04e-1
1.095e0 1.614e0 3.05e-1 3.05e-1
1.095e0 1.641e0 2.24e-1 2.24e-1
1.095e0 1.668e0 1.59e-1 1.59e-1
1.095e0 1.695e0 1.07e-1 1.07e-1
1.095e0 1.723e0 6.7e-2 6.7e-2
1.095e0 1.75e0 3.7e-2 3.7e-2

1.123e0 2.5e-1 1.26e-1 1.26e-1
1.123e0 2.77e-1 1.53e-1 1.53e-1
1.123e0 3.05e-1 1.93e-1 1.93e-1
1.123e0 3.32e-1 2.47e-1 2.47e-1
1.123e0 3.59e-1 3.05e-1 3.05e-1
1.123e0 3.86e-1 3.8e-1 3.8e-1
1.123e0 4.14e-1 4.77e-1 4.77e-1
1.123e0 4.41e-1 6.01e-1 6.01e-1
1.123e0 4.68e-1 7.6e-1 7.6e-1
1.123e0 4.95e-1 9.6e-1 9.6e-1
1.123e0 5.23e-1 8.09e-1 8.09e-1
1.123e0 5.5e-1 6.28e-1 6.28e-1
1.123e0 5.77e-1 4.82e-1 4.82e-1
1.123e0 6.05e-1 3.64e-1 3.64e-1
1.123e0 6.32e-1 2.68e-1 2.68e-1
1.123e0 6.59e-1 1.92e-1 1.92e-1
1.123e0 6.86e-1 1.31e-1 1.31e-1
1.123e0 7.14e-1 8.4e-2 8.4e-2
1.123e0 7.41e-1 4.9e-2 4.9e-2
1.123e0 7.68e-1 2.4e-2 2.4e-2
1.123e0 7.95e-1 8.0e-3 8.0e-3
1.123e0 8.23e-1 1.0e-3 1.0e-3
1.123e0 8.5e-1 1.0e-3 1.0e-3
1.123e0 8.77e-1 1.0e-2 1.0e-2
1.123e0 9.05e-1 2.6e-2 2.6e-2
1.123e0 9.32e-1 5.0e-2 5.0e-2
1.123e0 9.59e-1 8.1e-2 8.1e-2
1.123e0 9.86e-1 1.2e-1 1.2e-1
1.123e0 1.014e0 1.33e-1 1.33e-1
1.123e0 1.041e0 1.23e-1 1.23e-1
1.123e0 1.068e0 1.15e-1 1.15e-1
1.123e0 1.095e0 1.07e-1 1.07e-1
1.123e0 1.123e0 1.01e-1 1.01e-1
1.123e0 1.15e0 9.8e-2 9.8e-2
1.123e0 1.177e0 9.8e-2 9.8e-2
1.123e0 1.205e0 1.02e-1 1.02e-1
1.123e0 1.232e0 1.14e-1 1.14e-1
1.123e0 1.259e0 1.34e-1 1.34e-1
1.123e0 1.286e0 1.65e-1 1.65e-1
1.123e0 1.314e0 2.09e-1 2.09e-1
1.123e0 1.341e0 2.65e-1 2.65e-1
1.123e0 1.368e0 3.27e-1 3.27e-1
1.123e0 1.395e0 4.09e-1 4.09e-1
1.123e0 1.423e0 5.15e-1 5.15e-1
1.123e0 1.45e0 6.49e-1 6.49e-1
1.123e0 1.477e0 8.22e-1 8.22e-1
1.123e0 1.505e0 9.52e-1 9.52e-1
1.123e0 1.532e0 7.45e-1 7.45e-1
1.123e0 1.559e0 5.76e-1 5.76e-1
1.123e0 1.586e0 4.4e-1 4.4e-1
1.123e0 1.614e0 3.3e-1 3.3e-1
1.123e0 1.641e0 2.41e-1 2.41e-1
1.123e0 1.668e0 1.7e-1 1.7e-1
1.123e0 1.695e0 1.14e-1 1.14e-1
1.123e0 1.723e0 7.1e-2 7.1e-2
1.123e0 1.75e0 3.9e-2 3.9e-2

1.15e0 2.5e-1 1.62e-1 1.62e-1
1.15e0 2.77e-1 1.79e-1 1.79e-1
1.15e0 3.05e-1 2.07e-1 2.07e-1
1.15e0 3.32e-1 2.47e-1 2.47e-1
1.15e0 3.59e-1 2.93e-1 2.93e-1
1.15e0 3.86e-1 3.55e-1 3.55e-1
1.15e0 4.14e-1 4.36e-1 4.36e-1
1.15e0 4.41e-1 5.41e-1 5.41e-1
1.15e0 4.68e-1 6.48e-1 6.48e-1
1.15e0 4.95e-1 7.33e-1 7.33e-1
1.15e0 5.23e-1 7.63e-1 7.63e-1
1.15e0 5.5e-1 6.32e-1 6.32e-1
1.15e0 5.77e-1 4.96e-1 4.96e-1
1.15e0 6.05e-1 3.78e-1 3.78e-1
1.15e0 6.32e-1 2.8e-1 2.8e-1
1.15e0 6.59e-1 2.01e-1 2.01e-1
1.15e0 6.86e-1 1.38e-1 1.38e-1
1.15e0 7.14e-1 8.9e-2 8.9e-2
1.15e0 7.41e-1 5.1e-2 5.1e-2
1.15e0 7.68e-1 2.5e-2 2.5e-2
1.15e0 7.95e-1 8.0e-3 8.0e-3
1.15e0 8.23e-1 1.0e-3 1.0e-3
1.15e0 8.5e-1 2.0e-3 2.0e-3
1.15e0 8.77e-1 1.1e-2 1.1e-2
1.15e0 9.05e-1 2.8e-2 2.8e-2
1.15e0 9.32e-1 5.3e-2 5.3e-2
1.15e0 9.59e-1 8.6e-2 8.6e-2
1.15e0 9.86e-1 1.27e-1 1.27e-1
1.15e0 1.014e0 1.77e-1 1.77e-1
1.15e0 1.041e0 1.94e-1 1.94e-1
1.15e0 1.068e0 1.84e-1 1.84e-1
1.15e0 1.095e0 1.74e-1 1.74e-1
1.15e0 1.123e0 1.65e-1 1.65e-1
1.15e0 1.15e0 1.58e-1 1.58e-1
1.15e0 1.177e0 1.53e-1 1.53e-1
1.15e0 1.205e0 1.51e-1 1.51e-1
1.15e0 1.232e0 1.55e-1 1.55e-1
1.15e0 1.259e0 1.67e-1 1.67e-1
1.15e0 1.286e0 1.87e-1 1.87e-1
1.15e0 1.314e0 2.19e-1 2.19e-1
1.15e0 1.341e0 2.61e-1 2.61e-1
1.15e0 1.368e0 3.12e-1 3.12e-1
1.15e0 1.395e0 3.8e-1 3.8e-1
1.15e0 1.423e0 4.69e-1 4.69e-1
1.15e0 1.45e0 5.82e-1 5.82e-1
1.15e0 1.477e0 6.8e-1 6.8e-1
1.15e0 1.505e0 7.51e-1 7.51e-1
1.15e0 1.532e0 7.27e-1 7.27e-1
1.15e0 1.559e0 5.85e-1 5.85e-1
1.15e0 1.586e0 4.54e-1 4.54e-1
1.15e0 1.614e0 3.43e-1 3.43e-1
1.15e0 1.641e0 2.52e-1 2.52e-1
1.15e0 1.668e0 1.78e-1 1.78e-1
1.15e0 1.695e0 1.2e-1 1.2e-1
1.15e0 1.723e0 7.5e-2 7.5e-2
1.15e0 1.75e0 4.1e-2 4.1e-2

1.177e0 2.5e-1 2.12e-1 2.12e-1
1.177e0 2.77e-1 2.15e-1 2.15e-1
1.177e0 3.05e-1 2.27e-1 2.27e-1
1.177e0 3.32e-1 2.49e-1 2.49e-1
1.177e0 3.59e-1 2.77e-1 2.77e-1
1.177e0 3.86e-1 3.2e-1 3.2e-1
1.177e0 4.14e-1 3.72e-1 3.72e-1
1.177e0 4.41e-1 4.27e-1 4.27e-1
1.177e0 4.68e-1 4.81e-1 4.81e-1
1.177e0 4.95e-1 5.27e-1 5.27e-1
1.177e0 5.23e-1 5.57e-1 5.57e-1
1.177e0 5.5e-1 5.65e-1 5.65e-1
1.177e0 5.77e-1 4.66e-1 4.66e-1
1.177e0 6.05e-1 3.66e-1 3.66e-1
1.177e0 6.32e-1 2.77e-1 2.77e-1
1.177e0 6.59e-1 2.02e-1 2.02e-1
1.177e0 6.86e-1 1.4e-1 1.4e-1
1.177e0 7.14e-1 9.1e-2 9.1e-2
1.177e0 7.41e-1 5.3e-2 5.3e-2
1.177e0 7.68e-1 2.6e-2 2.6e-2
1.177e0 7.95e-1 9.0e-3 9.0e-3
1.177e0 8.23e-1 1.0e-3 1.0e-3
1.177e0 8.5e-1 2.0e-3 2.0e-3
1.177e0 8.77e-1 1.1e-2 1.1e-2
1.177e0 9.05e-1 2.9e-2 2.9e-2
1.177e0 9.32e-1 5.6e-2 5.6e-2
1.177e0 9.59e-1 9.2e-2 9.2e-2
1.177e0 9.86e-1 1.36e-1 1.36e-1
1.177e0 1.014e0 1.89e-1 1.89e-1
1.177e0 1.041e0 2.51e-1 2.51e-1
1.177e0 1.068e0 2.74e-1 2.74e-1
1.177e0 1.095e0 2.64e-1 2.64e-1
1.177e0 1.123e0 2.53e-1 2.53e-1
1.177e0 1.15e0 2.41e-1 2.41e-1
1.177e0 1.177e0 2.3e-1 2.3e-1
1.177e0 1.205e0 2.2e-1 2.2e-1
1.177e0 1.232e0 2.13e-1 2.13e-1
1.177e0 1.259e0 2.12e-1 2.12e-1
1.177e0 1.286e0 2.18e-1 2.18e-1
1.177e0 1.314e0 2.33e-1 2.33e-1
1.177e0 1.341e0 2.57e-1 2.57e-1
1.177e0 1.368e0 2.9e-1 2.9e-1
1.177e0 1.395e0 3.38e-1 3.38e-1
1.177e0 1.423e0 3.9e-1 3.9e-1
1.177e0 1.45e0 4.46e-1 4.46e-1
1.177e0 1.477e0 4.98e-1 4.98e-1
1.177e0 1.505e0 5.39e-1 5.39e-1
1.177e0 1.532e0 5.62e-1 5.62e-1
1.177e0 1.559e0 5.38e-1 5.38e-1
1.177e0 1.586e0 4.32e-1 4.32e-1
1.177e0 1.614e0 3.35e-1 3.35e-1
1.177e0 1.641e0 2.5e-1 2.5e-1
1.177e0 1.668e0 1.8e-1 1.8e-1
1.177e0 1.695e0 1.22e-1 1.22e-1
1.177e0 1.723e0 7.7e-2 7.7e-2
1.177e0 1.75e0 4.3e-2 4.3e-2

1.205e0 2.5e-1 2.76e-1 2.76e-1
1.205e0 2.77e-1 2.6e-1 2.6e-1
1.205e0 3.05e-1 2.51e-1 2.51e-1
1.205e0 3.32e-1 2.5e-1 2.5e-1
1.205e0 3.59e-1 2.57e-1 2.57e-1
1.205e0 3.86e-1 2.72e-1 2.72e-1
1.205e0 4.14e-1 2.94e-1 2.94e-1
1.205e0 4.41e-1 3.2e-1 3.2e-1
1.205e0 4.68e-1 3.48e-1 3.48e-1
1.205e0 4.95e-1 3.74e-1 3.74e-1
1.205e0 5.23e-1 3.95e-1 3.95e-1
1.205e0 5.5e-1 4.09e-1 4.09e-1
1.205e0 5.77e-1 4.17e-1 4.17e-1
1.205e0 6.05e-1 3.39e-1 3.39e-1
1.205e0 6.32e-1 2.61e-1 2.61e-1
1.205e0 6.59e-1 1.93e-1 1.93e-1
1.205e0 6.86e-1 1.36e-1 1.36e-1
1.205e0 7.14e-1 8.9e-2 8.9e-2
1.205e0 7.41e-1 5.2e-2 5.2e-2
1.205e0 7.68e-1 2.6e-2 2.6e-2
1.205e0 7.95e-1 9.0e-3 9.0e-3
1.205e0 8.23e-1 1.0e-3 1.0e-3
1.205e0 8.5e-1 2.0e-3 2.0e-3
1.205e0 8.77e-1 1.2e-2 1.2e-2
1.205e0 9.05e-1 3.1e-2 3.1e-2
1.205e0 9.32e-1 5.9e-2 5.9e-2
1.205e0 9.59e-1 9.7e-2 9.7e-2
1.205e0 9.86e-1 1.45e-1 1.45e-1
1.205e0 1.014e0 2.03e-1 2.03e-1
1.205e0 1.041e0 2.71e-1 2.71e-1
1.205e0 1.068e0 3.49e-1 3.49e-1
1.205e0 1.095e0 3.79e-1 3.79e-1
1.205e0 1.123e0 3.69e-1 3.69e-1
1.205e0 1.15e0 3.53e-1 3.53e-1
1.205e0 1.177e0 3.34e-1 3.34e-1
1.205e0 1.205e0 3.12e-1 3.12e-1
1.205e0 1.232e0 2.9e-1 2.9e-1
1.205e0 1.259e0 2.7e-1 2.7e-1
1.205e0 1.286e0 2.57e-1 2.57e-1
1.205e0 1.314e0 2.5e-1 2.5e-1
1.205e0 1.341e0 2.51e-1 2.51e-1
1.205e0 1.368e0 2.61e-1 2.61e-1
1.205e0 1.395e0 2.79e-1 2.79e-1
1.205e0 1.423e0 3.03e-1 3.03e-1
1.205e0 1.45e0 3.3e-1 3.3e-1
1.205e0 1.477e0 3.57e-1 3.57e-1
1.205e0 1.505e0 3.81e-1 3.81e-1
1.205e0 1.532e0 4.0e-1 4.0e-1
1.205e0 1.559e0 4.13e-1 4.13e-1
1.205e0 1.586e0 3.95e-1 3.95e-1
1.205e0 1.614e0 3.12e-1 3.12e-1
1.205e0 1.641e0 2.37e-1 2.37e-1
1.205e0 1.668e0 1.73e-1 1.73e-1
1.205e0 1.695e0 1.19e-1 1.19e-1
1.205e0 1.723e0 7.6e-2 7.6e-2
1.205e0 1.75e0 4.2e-2 4.2e-2

1.232e0 2.5e-1 3.55e-1 3.55e-1
1.232e0 2.77e-1 3.12e-1 3.12e-1
1.232e0 3.05e-1 2.75e-1 2.75e-1
1.232e0 3.32e-1 2.51e-1 2.51e-1
1.232e0 3.59e-1 2.35e-1 2.35e-1
1.232e0 3.86e-1 2.27e-1 2.27e-1
1.232e0 4.14e-1 2.28e-1 2.28e-1
1.232e0 4.41e-1 2.35e-1 2.35e-1
1.232e0 4.68e-1 2.45e-1 2.45e-1
1.232e0 4.95e-1 2.59e-1 2.59e-1
1.232e0 5.23e-1 2.72e-1 2.72e-1
1.232e0 5.5e-1 2.85e-1 2.85e-1
1.232e0 5.77e-1 2.96e-1 2.96e-1
1.232e0 6.05e-1 3.05e-1 3.05e-1
1.232e0 6.32e-1 2.42e-1 2.42e-1
1.232e0 6.59e-1 1.8e-1 1.8e-1
1.232e0 6.86e-1 1.28e-1 1.28e-1
1.232e0 7.14e-1 8.5e-2 8.5e-2
1.232e0 7.41e-1 5.0e-2 5.0e-2
1.232e0 7.68e-1 2.5e-2 2.5e-2
1.232e0 7.95e-1 8.0e-3 8.0e-3
1.232e0 8.23e-1 1.0e-3 1.0e-3
1.232e0 8.5e-1 2.0e-3 2.0e-3
1.232e0 8.77e-1 1.2e-2 1.2e-2
1.232e0 9.05e-1 3.1e-2 3.1e-2
1.232e0 9.32e-1 6.0e-2 6.0e-2
1.232e0 9.59e-1 1.0e-1 1.0e-1
1.232e0 9.86e-1 1.52e-1 1.52e-1
1.232e0 1.014e0 2.15e-1 2.15e-1
1.232e0 1.041e0 2.91e-1 2.91e-1
1.232e0 1.068e0 3.79e-1 3.79e-1
1.232e0 1.095e0 4.77e-1 4.77e-1
1.232e0 1.123e0 5.18e-1 5.18e-1
1.232e0 1.15e0 5.03e-1 5.03e-1
1.232e0 1.177e0 4.72e-1 4.72e-1
1.232e0 1.205e0 4.31e-1 4.31e-1
1.232e0 1.232e0 3.85e-1 3.85e-1
1.232e0 1.259e0 3.4e-1 3.4e-1
1.232e0 1.286e0 3.0e-1 3.0e-1
1.232e0 1.314e0 2.66e-1 2.66e-1
1.232e0 1.341e0 2.45e-1 2.45e-1
1.232e0 1.368e0 2.31e-1 2.31e-1
1.232e0 1.395e0 2.27e-1 2.27e-1
1.232e0 1.423e0 2.29e-1 2.29e-1
1.232e0 1.45e0 2.38e-1 2.38e-1
1.232e0 1.477e0 2.5e-1 2.5e-1
1.232e0 1.505e0 2.63e-1 2.63e-1
1.232e0 1.532e0 2.76e-1 2.76e-1
1.232e0 1.559e0 2.89e-1 2.89e-1
1.232e0 1.586e0 2.99e-1 2.99e-1
1.232e0 1.614e0 2.87e-1 2.87e-1
1.232e0 1.641e0 2.2e-1 2.2e-1
1.232e0 1.668e0 1.62e-1 1.62e-1
1.232e0 1.695e0 1.12e-1 1.12e-1
1.232e0 1.723e0 7.2e-2 7.2e-2
1.232e0 1.75e0 4.1e-2 4.1e-2

1.259e0 2.5e-1 4.31e-1 4.31e-1
1.259e0 2.77e-1 3.53e-1 3.53e-1
1.259e0 3.05e-1 2.94e-1 2.94e-1
1.259e0 3.32e-1 2.52e-1 2.52e-1
1.259e0 3.59e-1 2.15e-1 2.15e-1
1.259e0 3.86e-1 1.9e-1 1.9e-1
1.259e0 4.14e-1 1.75e-1 1.75e-1
1.259e0 4.41e-1 1.69e-1 1.69e-1
1.259e0 4.68e-1 1.69e-1 1.69e-1
1.259e0 4.95e-1 1.73e-1 1.73e-1
1.259e0 5.23e-1 1.8e-1 1.8e-1
1.259e0 5.5e-1 1.89e-1 1.89e-1
1.259e0 5.77e-1 1.99e-1 1.99e-1
1.259e0 6.05e-1 2.09e-1 2.09e-1
1.259e0 6.32e-1 2.19e-1 2.19e-1
1.259e0 6.59e-1 1.68e-1 1.68e-1
1.259e0 6.86e-1 1.2e-1 1.2e-1
1.259e0 7.14e-1 8.0e-2 8.0e-2
1.259e0 7.41e-1 4.8e-2 4.8e-2
1.259e0 7.68e-1 2.4e-2 2.4e-2
1.259e0 7.95e-1 8.0e-3 8.0e-3
1.259e0 8.23e-1 1.0e-3 1.0e-3
1.259e0 8.5e-1 2.0e-3 2.0e-3
1.259e0 8.77e-1 1.1e-2 1.1e-2
1.259e0 9.05e-1 3.0e-2 3.0e-2
1.259e0 9.32e-1 5.9e-2 5.9e-2
1.259e0 9.59e-1 9.9e-2 9.9e-2
1.259e0 9.86e-1 1.52e-1 1.52e-1
1.259e0 1.014e0 2.18e-1 2.18e-1
1.259e0 1.041e0 3.01e-1 3.01e-1
1.259e0 1.068e0 4.01e-1 4.01e-1
1.259e0 1.095e0 5.18e-1 5.18e-1
1.259e0 1.123e0 6.47e-1 6.47e-1
1.259e0 1.15e0 6.99e-1 6.99e-1
1.259e0 1.177e0 6.56e-1 6.56e-1
1.259e0 1.205e0 5.81e-1 5.81e-1
1.259e0 1.232e0 4.95e-1 4.95e-1
1.259e0 1.259e0 4.03e-1 4.03e-1
1.259e0 1.286e0 3.32e-1 3.32e-1
1.259e0 1.314e0 2.78e-1 2.78e-1
1.259e0 1.341e0 2.39e-1 2.39e-1
1.259e0 1.368e0 2.06e-1 2.06e-1
1.259e0 1.395e0 1.84e-1 1.84e-1
1.259e0 1.423e0 1.72e-1 1.72e-1
1.259e0 1.45e0 1.68e-1 1.68e-1
1.259e0 1.477e0 1.7e-1 1.7e-1
1.259e0 1.505e0 1.75e-1 1.75e-1
1.259e0 1.532e0 1.83e-1 1.83e-1
1.259e0 1.559e0 1.92e-1 1.92e-1
1.259e0 1.586e0 2.02e-1 2.02e-1
1.259e0 1.614e0 2.12e-1 2.12e-1
1.259e0 1.641e0 2.05e-1 2.05e-1
1.259e0 1.668e0 1.51e-1 1.51e-1
1.259e0 1.695e0 1.05e-1 1.05e-1
1.259e0 1.723e0 6.8e-2 6.8e-2
1.259e0 1.75e0 3.9e-2 3.9e-2

1.286e0 2.5e-1 4.8e-1 4.8e-1
1.286e0 2.77e-1 3.83e-1 3.83e-1
1.286e0 3.05e-1 3.09e-1 3.09e-1
1.286e0 3.32e-1 2.53e-1 2.53e-1
1.286e0 3.59e-1 2.01e-1 2.01e-1
1.286e0 3.86e-1 1.63e-1 1.63e-1
1.286e0 4.14e-1 1.37e-1 1.37e-1
1.286e0 4.41e-1 1.21e-1 1.21e-1
1.286e0 4.68e-1 1.13e-1 1.13e-1
1.286e0 4.95e-1 1.11e-1 1.11e-1
1.286e0 5.23e-1 1.13e-1 1.13e-1
1.286e0 5.5e-1 1.18e-1 1.18e-1
1.286e0 5.77e-1 1.25e-1 1.25e-1
1.286e0 6.05e-1 1.34e-1 1.34e-1
1.286e0 6.32e-1 1.43e-1 1.43e-1
1.286e0 6.59e-1 1.53e-1 1.53e-1
1.286e0 6.86e-1 1.13e-1 1.13e-1
1.286e0 7.14e-1 7.5e-2 7.5e-2
1.286e0 7.41e-1 4.5e-2 4.5e-2
1.286e0 7.68e-1 2.2e-2 2.2e-2
1.286e0 7.95e-1 8.0e-3 8.0e-3
1.286e0 8.23e-1 1.0e-3 1.0e-3
1.286e0 8.5e-1 2.0e-3 2.0e-3
1.286e0 8.77e-1 1.1e-2 1.1e-2
1.286e0 9.05e-1 2.9e-2 2.9e-2
1.286e0 9.32e-1 5.7e-2 5.7e-2
1.286e0 9.59e-1 9.5e-2 9.5e-2
1.286e0 9.86e-1 1.46e-1 1.46e-1
1.286e0 1.014e0 2.11e-1 2.11e-1
1.286e0 1.041e0 2.93e-1 2.93e-1
1.286e0 1.068e0 3.94e-1 3.94e-1
1.286e0 1.095e0 5.21e-1 5.21e-1
1.286e0 1.123e0 6.76e-1 6.76e-1
1.286e0 1.15e0 8.65e-1 8.65e-1
1.286e0 1.177e0 8.91e-1 8.91e-1
1.286e0 1.205e0 7.06e-1 7.06e-1
1.286e0 1.232e0 5.59e-1 5.59e-1
1.286e0 1.259e0 4.45e-1 4.45e-1
1.286e0 1.286e0 3.56e-1 3.56e-1
1.286e0 1.314e0 2.88e-1 2.88e-1
1.286e0 1.341e0 2.34e-1 2.34e-1
1.286e0 1.368e0 1.87e-1 1.87e-1
1.286e0 1.395e0 1.53e-1 1.53e-1
1.286e0 1.423e0 1.31e-1 1.31e-1
1.286e0 1.45e0 1.18e-1 1.18e-1
1.286e0 1.477e0 1.12e-1 1.12e-1
1.286e0 1.505e0 1.11e-1 1.11e-1
1.286e0 1.532e0 1.14e-1 1.14e-1
1.286e0 1.559e0 1.2e-1 1.2e-1
1.286e0 1.586e0 1.28e-1 1.28e-1
1.286e0 1.614e0 1.37e-1 1.37e-1
1.286e0 1.641e0 1.46e-1 1.46e-1
1.286e0 1.668e0 1.42e-1 1.42e-1
1.286e0 1.695e0 9.9e-2 9.9e-2
1.286e0 1.723e0 6.4e-2 6.4e-2
1.286e0 1.75e0 3.7e-2 3.7e-2

1.314e0 2.5e-1 4.98e-1 4.98e-1
1.314e0 2.77e-1 3.98e-1 3.98e-1
1.314e0 3.05e-1 3.17e-1 3.17e-1
1.314e0 3.32e-1 2.53e-1 2.53e-1
1.314e0 3.59e-1 1.92e-1 1.92e-1
1.314e0 3.86e-1 1.46e-1 1.46e-1
1.314e0 4.14e-1 1.12e-1 1.12e-1
1.314e0 4.41e-1 8.9e-2 8.9e-2
1.314e0 4.68e-1 7.5e-2 7.5e-2
1.314e0 4.95e-1 6.8e-2 6.8e-2
1.314e0 5.23e-1 6.6e-2 6.6e-2
1.314e0 5.5e-1 6.7e-2 6.7e-2
1.314e0 5.77e-1 7.2e-2 7.2e-2
1.314e0 6.05e-1 7.8e-2 7.8e-2
1.314e0 6.32e-1 8.5e-2 8.5e-2
1.314e0 6.59e-1 9.3e-2 9.3e-2
1.314e0 6.86e-1 1.03e-1 1.03e-1
1.314e0 7.14e-1 7.1e-2 7.1e-2
1.314e0 7.41e-1 4.2e-2 4.2e-2
1.314e0 7.68e-1 2.1e-2 2.1e-2
1.314e0 7.95e-1 7.0e-3 7.0e-3
1.314e0 8.23e-1 1.0e-3 1.0e-3
1.314e0 8.5e-1 1.0e-3 1.0e-3
1.314e0 8.77e-1 1.0e-2 1.0e-2
1.314e0 9.05e-1 2.7e-2 2.7e-2
1.314e0 9.32e-1 5.3e-2 5.3e-2
1.314e0 9.59e-1 9.0e-2 9.0e-2
1.314e0 9.86e-1 1.37e-1 1.37e-1
1.314e0 1.014e0 1.97e-1 1.97e-1
1.314e0 1.041e0 2.73e-1 2.73e-1
1.314e0 1.068e0 3.67e-1 3.67e-1
1.314e0 1.095e0 4.81e-1 4.81e-1
1.314e0 1.123e0 6.19e-1 6.19e-1
1.314e0 1.15e0 7.18e-1 7.18e-1
1.314e0 1.177e0 7.89e-1 7.89e-1
1.314e0 1.205e0 7.11e-1 7.11e-1
1.314e0 1.232e0 5.78e-1 5.78e-1
1.314e0 1.259e0 4.62e-1 4.62e-1
1.314e0 1.286e0 3.69e-1 3.69e-1
1.314e0 1.314e0 2.94e-1 2.94e-1
1.314e0 1.341e0 2.31e-1 2.31e-1
1.314e0 1.368e0 1.75e-1 1.75e-1
1.314e0 1.395e0 1.33e-1 1.33e-1
1.314e0 1.423e0 1.03e-1 1.03e-1
1.314e0 1.45e0 8.4e-2 8.4e-2
1.314e0 1.477e0 7.2e-2 7.2e-2
1.314e0 1.505e0 6.7e-2 6.7e-2
1.314e0 1.532e0 6.6e-2 6.6e-2
1.314e0 1.559e0 6.9e-2 6.9e-2
1.314e0 1.586e0 7.4e-2 7.4e-2
1.314e0 1.614e0 8.0e-2 8.0e-2
1.314e0 1.641e0 8.8e-2 8.8e-2
1.314e0 1.668e0 9.6e-2 9.6e-2
1.314e0 1.695e0 9.4e-2 9.4e-2
1.314e0 1.723e0 6.1e-2 6.1e-2
1.314e0 1.75e0 3.5e-2 3.5e-2

1.341e0 2.5e-1 4.77e-1 4.77e-1
1.341e0 2.77e-1 3.92e-1 3.92e-1
1.341e0 3.05e-1 3.17e-1 3.17e-1
1.341e0 3.32e-1 2.53e-1 2.53e-1
1.341e0 3.59e-1 1.89e-1 1.89e-1
1.341e0 3.86e-1 1.38e-1 1.38e-1
1.341e0 4.14e-1 1.0e-1 1.0e-1
1.341e0 4.41e-1 7.2e-2 7.2e-2
1.341e0 4.68e-1 5.4e-2 5.4e-2
1.341e0 4.95e-1 4.2e-2 4.2e-2
1.341e0 5.23e-1 3.6e-2 3.6e-2
1.341e0 5.5e-1 3.4e-2 3.4e-2
1.341e0 5.77e-1 3.5e-2 3.5e-2
1.341e0 6.05e-1 3.9e-2 3.9e-2
1.341e0 6.32e-1 4.3e-2 4.3e-2
1.341e0 6.59e-1 5.0e-2 5.0e-2
1.341e0 6.86e-1 5.7e-2 5.7e-2
1.341e0 7.14e-1 6.5e-2 6.5e-2
1.341e0 7.41e-1 4.1e-2 4.1e-2
1.341e0 7.68e-1 2.0e-2 2.0e-2
1.341e0 7.95e-1 7.0e-3 7.0e-3
1.341e0 8.23e-1 1.0e-3 1.0e-3
1.341e0 8.5e-1 1.0e-3 1.0e-3
1.341e0 8.77e-1 1.0e-2 1.0e-2
1.341e0 9.05e-1 2.6e-2 2.6e-2
1.341e0 9.32e-1 5.0e-2 5.0e-2
1.341e0 9.59e-1 8.4e-2 8.4e-2
1.341e0 9.86e-1 1.28e-1 1.28e-1
1.341e0 1.014e0 1.84e-1 1.84e-1
1.341e0 1.041e0 2.53e-1 2.53e-1
1.341e0 1.068e0 3.36e-1 3.36e-1
1.341e0 1.095e0 3.9e-1 3.9e-1
1.341e0 1.123e0 4.52e-1 4.52e-1
1.341e0 1.15e0 5.17e-1 5.17e-1
1.341e0 1.177e0 5.73e-1 5.73e-1
1.341e0 1.205e0 5.94e-1 5.94e-1
1.341e0 1.232e0 5.36e-1 5.36e-1
1.341e0 1.259e0 4.48e-1 4.48e-1
1.341e0 1.286e0 3.65e-1 3.65e-1
1.341e0 1.314e0 2.94e-1 2.94e-1
1.341e0 1.341e0 2.31e-1 2.31e-1
1.341e0 1.368e0 1.71e-1 1.71e-1
1.341e0 1.395e0 1.24e-1 1.24e-1
1.341e0 1.423e0 9.0e-2 9.0e-2
1.341e0 1.45e0 6.5e-2 6.5e-2
1.341e0 1.477e0 4.9e-2 4.9e-2
1.341e0 1.505e0 4.0e-2 4.0e-2
1.341e0 1.532e0 3.5e-2 3.5e-2
1.341e0 1.559e0 3.4e-2 3.4e-2
1.341e0 1.586e0 3.6e-2 3.6e-2
1.341e0 1.614e0 4.0e-2 4.0e-2
1.341e0 1.641e0 4.5e-2 4.5e-2
1.341e0 1.668e0 5.2e-2 5.2e-2
1.341e0 1.695e0 5.9e-2 5.9e-2
1.341e0 1.723e0 5.8e-2 5.8e-2
1.341e0 1.75e0 3.3e-2 3.3e-2

1.368e0 2.5e-1 4.27e-1 4.27e-1
1.368e0 2.77e-1 3.67e-1 3.67e-1
1.368e0 3.05e-1 3.08e-1 3.08e-1
1.368e0 3.32e-1 2.53e-1 2.53e-1
1.368e0 3.59e-1 1.93e-1 1.93e-1
1.368e0 3.86e-1 1.41e-1 1.41e-1
1.368e0 4.14e-1 1.01e-1 1.01e-1
1.368e0 4.41e-1 7.0e-2 7.0e-2
1.368e0 4.68e-1 4.7e-2 4.7e-2
1.368e0 4.95e-1 3.2e-2 3.2e-2
1.368e0 5.23e-1 2.2e-2 2.2e-2
1.368e0 5.5e-1 1.7e-2 1.7e-2
1.368e0 5.77e-1 1.4e-2 1.4e-2
1.368e0 6.05e-1 1.5e-2 1.5e-2
1.368e0 6.32e-1 1.7e-2 1.7e-2
1.368e0 6.59e-1 2.0e-2 2.0e-2
1.368e0 6.86e-1 2.5e-2 2.5e-2
1.368e0 7.14e-1 3.0e-2 3.0e-2
1.368e0 7.41e-1 3.7e-2 3.7e-2
1.368e0 7.68e-1 2.0e-2 2.0e-2
1.368e0 7.95e-1 7.0e-3 7.0e-3
1.368e0 8.23e-1 1.0e-3 1.0e-3
1.368e0 8.5e-1 1.0e-3 1.0e-3
1.368e0 8.77e-1 9.0e-3 9.0e-3
1.368e0 9.05e-1 2.4e-2 2.4e-2
1.368e0 9.32e-1 4.8e-2 4.8e-2
1.368e0 9.59e-1 7.9e-2 7.9e-2
1.368e0 9.86e-1 1.21e-1 1.21e-1
1.368e0 1.014e0 1.72e-1 1.72e-1
1.368e0 1.041e0 2.0e-1 2.0e-1
1.368e0 1.068e0 2.34e-1 2.34e-1
1.368e0 1.095e0 2.73e-1 2.73e-1
1.368e0 1.123e0 3.17e-1 3.17e-1
1.368e0 1.15e0 3.64e-1 3.64e-1
1.368e0 1.177e0 4.1e-1 4.1e-1
1.368e0 1.205e0 4.42e-1 4.42e-1
1.368e0 1.232e0 4.48e-1 4.48e-1
1.368e0 1.259e0 4.07e-1 4.07e-1
1.368e0 1.286e0 3.47e-1 3.47e-1
1.368e0 1.314e0 2.89e-1 2.89e-1
1.368e0 1.341e0 2.32e-1 2.32e-1
1.368e0 1.368e0 1.74e-1 1.74e-1
1.368e0 1.395e0 1.27e-1 1.27e-1
1.368e0 1.423e0 8.9e-2 8.9e-2
1.368e0 1.45e0 6.1e-2 6.1e-2
1.368e0 1.477e0 4.1e-2 4.1e-2
1.368e0 1.505e0 2.8e-2 2.8e-2
1.368e0 1.532e0 2.0e-2 2.0e-2
1.368e0 1.559e0 1.6e-2 1.6e-2
1.368e0 1.586e0 1.4e-2 1.4e-2
1.368e0 1.614e0 1.5e-2 1.5e-2
1.368e0 1.641e0 1.8e-2 1.8e-2
1.368e0 1.668e0 2.2e-2 2.2e-2
1.368e0 1.695e0 2.7e-2 2.7e-2
1.368e0 1.723e0 3.2e-2 3.2e-2
1.368e0 1.75e0 3.2e-2 3.2e-2

1.395e0 2.5e-1 3.48e-1 3.48e-1
1.395e0 2.77e-1 3.31e-1 3.31e-1
1.395e0 3.05e-1 2.93e-1 2.93e-1
1.395e0 3.32e-1 2.52e-1 2.52e-1
1.395e0 3.59e-1 2.02e-1 2.02e-1
1.395e0 3.86e-1 1.54e-1 1.54e-1
1.395e0 4.14e-1 1.14e-1 1.14e-1
1.395e0 4.41e-1 8.1e-2 8.1e-2
1.395e0 4.68e-1 5.5e-2 5.5e-2
1.395e0 4.95e-1 3.6e-2 3.6e-2
1.395e0 5.23e-1 2.3e-2 2.3e-2
1.395e0 5.5e-1 1.4e-2 1.4e-2
1.395e0 5.77e-1 8.0e-3 8.0e-3
1.395e0 6.05e-1 5.0e-3 5.0e-3
1.395e0 6.32e-1 4.0e-3 4.0e-3
1.395e0 6.59e-1 5.0e-3 5.0e-3
1.395e0 6.86e-1 6.0e-3 6.0e-3
1.395e0 7.14e-1 9.0e-3 9.0e-3
1.395e0 7.41e-1 1.3e-2 1.3e-2
1.395e0 7.68e-1 1.7e-2 1.7e-2
1.395e0 7.95e-1 6.0e-3 6.0e-3
1.395e0 8.23e-1 1.0e-3 1.0e-3
1.395e0 8.5e-1 1.0e-3 1.0e-3
1.395e0 8.77e-1 9.0e-3 9.0e-3
1.395e0 9.05e-1 2.4e-2 2.4e-2
1.395e0 9.32e-1 4.6e-2 4.6e-2
1.395e0 9.59e-1 7.6e-2 7.6e-2
1.395e0 9.86e-1 9.1e-2 9.1e-2
1.395e0 1.014e0 1.08e-1 1.08e-1
1.395e0 1.041e0 1.28e-1 1.28e-1
1.395e0 1.068e0 1.53e-1 1.53e-1
1.395e0 1.095e0 1.81e-1 1.81e-1
1.395e0 1.123e0 2.13e-1 2.13e-1
1.395e0 1.15e0 2.49e-1 2.49e-1
1.395e0 1.177e0 2.87e-1 2.87e-1
1.395e0 1.205e0 3.2e-1 3.2e-1
1.395e0 1.232e0 3.43e-1 3.43e-1
1.395e0 1.259e0 3.46e-1 3.46e-1
1.395e0 1.286e0 3.19e-1 3.19e-1
1.395e0 1.314e0 2.79e-1 2.79e-1
1.395e0 1.341e0 2.36e-1 2.36e-1
1.395e0 1.368e0 1.86e-1 1.86e-1
1.395e0 1.395e0 1.4e-1 1.4e-1
1.395e0 1.423e0 1.02e-1 1.02e-1
1.395e0 1.45e0 7.1e-2 7.1e-2
1.395e0 1.477e0 4.8e-2 4.8e-2
1.395e0 1.505e0 3.1e-2 3.1e-2
1.395e0 1.532e0 1.9e-2 1.9e-2
1.395e0 1.559e0 1.1e-2 1.1e-2
1.395e0 1.586e0 7.0e-3 7.0e-3
1.395e0 1.614e0 4.0e-3 4.0e-3
1.395e0 1.641e0 4.0e-3 4.0e-3
1.395e0 1.668e0 5.0e-3 5.0e-3
1.395e0 1.695e0 7.0e-3 7.0e-3
1.395e0 1.723e0 1.0e-2 1.0e-2
1.395e0 1.75e0 1.4e-2 1.4e-2

1.423e0 2.5e-1 2.7e-1 2.7e-1
1.423e0 2.77e-1 2.82e-1 2.82e-1
1.423e0 3.05e-1 2.74e-1 2.74e-1
1.423e0 3.32e-1 2.51e-1 2.51e-1
1.423e0 3.59e-1 2.17e-1 2.17e-1
1.423e0 3.86e-1 1.78e-1 1.78e-1
1.423e0 4.14e-1 1.4e-1 1.4e-1
1.423e0 4.41e-1 1.06e-1 1.06e-1
1.423e0 4.68e-1 7.8e-2 7.8e-2
1.423e0 4.95e-1 5.5e-2 5.5e-2
1.423e0 5.23e-1 3.8e-2 3.8e-2
1.423e0 5.5e-1 2.5e-2 2.5e-2
1.423e0 5.77e-1 1.6e-2 1.6e-2
1.423e0 6.05e-1 9.0e-3 9.0e-3
1.423e0 6.32e-1 5.0e-3 5.0e-3
1.423e0 6.59e-1 2.0e-3 2.0e-3
1.423e0 6.86e-1 1.0e-3 1.0e-3
1.423e0 7.14e-1 1.0e-3 1.0e-3
1.423e0 7.41e-1 1.0e-3 1.0e-3
1.423e0 7.68e-1 3.0e-3 3.0e-3
1.423e0 7.95e-1 5.0e-3 5.0e-3
1.423e0 8.23e-1 0.0e0 0.0e0
1.423e0 8.5e-1 1.0e-3 1.0e-3
1.423e0 8.77e-1 9.0e-3 9.0e-3
1.423e0 9.05e-1 2.3e-2 2.3e-2
1.423e0 9.32e-1 3.0e-2 3.0e-2
1.423e0 9.59e-1 3.8e-2 3.8e-2
1.423e0 9.86e-1 4.8e-2 4.8e-2
1.423e0 1.014e0 6.0e-2 6.0e-2
1.423e0 1.041e0 7.4e-2 7.4e-2
1.423e0 1.068e0 9.1e-2 9.1e-2
1.423e0 1.095e0 1.12e-1 1.12e-1
1.423e0 1.123e0 1.36e-1 1.36e-1
1.423e0 1.15e0 1.64e-1 1.64e-1
1.423e0 1.177e0 1.95e-1 1.95e-1
1.423e0 1.205e0 2.26e-1 2.26e-1
1.423e0 1.232e0 2.55e-1 2.55e-1
1.423e0 1.259e0 2.76e-1 2.76e-1
1.423e0 1.286e0 2.81e-1 2.81e-1
1.423e0 1.314e0 2.67e-1 2.67e-1
1.423e0 1.341e0 2.41e-1 2.41e-1
1.423e0 1.368e0 2.04e-1 2.04e-1
1.423e0 1.395e0 1.65e-1 1.65e-1
1.423e0 1.423e0 1.28e-1 1.28e-1
1.423e0 1.45e0 9.6e-2 9.6e-2
1.423e0 1.477e0 7.0e-2 7.0e-2
1.423e0 1.505e0 4.9e-2 4.9e-2
1.423e0 1.532e0 3.3e-2 3.3e-2
1.423e0 1.559e0 2.2e-2 2.2e-2
1.423e0 1.586e0 1.3e-2 1.3e-2
1.423e0 1.614e0 7.0e-3 7.0e-3
1.423e0 1.641e0 4.0e-3 4.0e-3
1.423e0 1.668e0 1.0e-3 1.0e-3
1.423e0 1.695e0 1.0e-3 1.0e-3
1.423e0 1.723e0 1.0e-3 1.0e-3
1.423e0 1.75e0 2.0e-3 2.0e-3

1.45e0 2.5e-1 2.07e-1 2.07e-1
1.45e0 2.77e-1 2.33e-1 2.33e-1
1.45e0 3.05e-1 2.49e-1 2.49e-1
1.45e0 3.32e-1 2.5e-1 2.5e-1
1.45e0 3.59e-1 2.36e-1 2.36e-1
1.45e0 3.86e-1 2.11e-1 2.11e-1
1.45e0 4.14e-1 1.79e-1 1.79e-1
1.45e0 4.41e-1 1.47e-1 1.47e-1
1.45e0 4.68e-1 1.17e-1 1.17e-1
1.45e0 4.95e-1 9.1e-2 9.1e-2
1.45e0 5.23e-1 6.9e-2 6.9e-2
1.45e0 5.5e-1 5.2e-2 5.2e-2
1.45e0 5.77e-1 3.8e-2 3.8e-2
1.45e0 6.05e-1 2.7e-2 2.7e-2
1.45e0 6.32e-1 1.8e-2 1.8e-2
1.45e0 6.59e-1 1.2e-2 1.2e-2
1.45e0 6.86e-1 7.0e-3 7.0e-3
1.45e0 7.14e-1 4.0e-3 4.0e-3
1.45e0 7.41e-1 2.0e-3 2.0e-3
1.45e0 7.68e-1 1.0e-3 1.0e-3
1.45e0 7.95e-1 0.0e0 0.0e0
1.45e0 8.23e-1 0.0e0 0.0e0
1.45e0 8.5e-1 1.0e-3 1.0e-3
1.45e0 8.77e-1 3.0e-3 3.0e-3
1.45e0 9.05e-1 5.0e-3 5.0e-3
1.45e0 9.32e-1 9.0e-3 9.0e-3
1.45e0 9.59e-1 1.3e-2 1.3e-2
1.45e0 9.86e-1 1.9e-2 1.9e-2
1.45e0 1.014e0 2.7e-2 2.7e-2
1.45e0 1.041e0 3.6e-2 3.6e-2
1.45e0 1.068e0 4.8e-2 4.8e-2
1.45e0 1.095e0 6.2e-2 6.2e-2
1.45e0 1.123e0 8.0e-2 8.0e-2
1.45e0 1.15e0 1.02e-1 1.02e-1
1.45e0 1.177e0 1.27e-1 1.27e-1
1.45e0 1.205e0 1.56e-1 1.56e-1
1.45e0 1.232e0 1.87e-1 1.87e-1
1.45e0 1.259e0 2.16e-1 2.16e-1
1.45e0 1.286e0 2.4e-1 2.4e-1
1.45e0 1.314e0 2.51e-1 2.51e-1
1.45e0 1.341e0 2.47e-1 2.47e-1
1.45e0 1.368e0 2.29e-1 2.29e-1
1.45e0 1.395e0 2.01e-1 2.01e-1
1.45e0 1.423e0 1.68e-1 1.68e-1
1.45e0 1.45e0 1.36e-1 1.36e-1
1.45e0 1.477e0 1.08e-1 1.08e-1
1.45e0 1.505e0 8.3e-2 8.3e-2
1.45e0 1.532e0 6.3e-2 6.3e-2
1.45e0 1.559e0 4.7e-2 4.7e-2
1.45e0 1.586e0 3.4e-2 3.4e-2
1.45e0 1.614e0 2.4e-2 2.4e-2
1.45e0 1.641e0 1.6e-2 1.6e-2
1.45e0 1.668e0 1.0e-2 1.0e-2
1.45e0 1.695e0 6.0e-3 6.0e-3
1.45e0 1.723e0 3.0e-3 3.0e-3
1.45e0 1.75e0 1.0e-3 1.0e-3

1.477e0 2.5e-1 1.58e-1 1.58e-1
1.477e0 2.77e-1 1.93e-1 1.93e-1
1.477e0 3.05e-1 2.25e-1 2.25e-1
1.477e0 3.32e-1 2.49e-1 2.49e-1
1.477e0 3.59e-1 2.59e-1 2.59e-1
1.477e0 3.86e-1 2.53e-1 2.53e-1
1.477e0 4.14e-1 2.33e-1 2.33e-1
1.477e0 4.41e-1 2.05e-1 2.05e-1
1.477e0 4.68e-1 1.74e-1 1.74e-1
1.477e0 4.95e-1 1.44e-1 1.44e-1
1.477e0 5.23e-1 1.18e-1 1.18e-1
1.477e0 5.5e-1 9.5e-2 9.5e-2
1.477e0 5.77e-1 7.5e-2 7.5e-2
1.477e0 6.05e-1 5.9e-2 5.9e-2
1.477e0 6.32e-1 4.6e-2 4.6e-2
1.477e0 6.59e-1 3.6e-2 3.6e-2
1.477e0 6.86e-1 2.7e-2 2.7e-2
1.477e0 7.14e-1 2.0e-2 2.0e-2
1.477e0 7.41e-1 1.4e-2 1.4e-2
1.477e0 7.68e-1 1.0e-2 1.0e-2
1.477e0 7.95e-1 6.0e-3 6.0e-3
1.477e0 8.23e-1 0.0e0 0.0e0
1.477e0 8.5e-1 1.0e-3 1.0e-3
1.477e0 8.77e-1 1.0e-3 1.0e-3
1.477e0 9.05e-1 0.0e0 0.0e0
1.477e0 9.32e-1 0.0e0 0.0e0
1.477e0 9.59e-1 2.0e-3 2.0e-3
1.477e0 9.86e-1 4.0e-3 4.0e-3
1.477e0 1.014e0 8.0e-3 8.0e-3
1.477e0 1.041e0 1.3e-2 1.3e-2
1.477e0 1.068e0 2.0e-2 2.0e-2
1.477e0 1.095e0 3.0e-2 3.0e-2
1.477e0 1.123e0 4.3e-2 4.3e-2
1.477e0 1.15e0 5.9e-2 5.9e-2
1.477e0 1.177e0 8.0e-2 8.0e-2
1.477e0 1.205e0 1.06e-1 1.06e-1
1.477e0 1.232e0 1.36e-1 1.36e-1
1.477e0 1.259e0 1.7e-1 1.7e-1
1.477e0 1.286e0 2.04e-1 2.04e-1
1.477e0 1.314e0 2.34e-1 2.34e-1
1.477e0 1.341e0 2.54e-1 2.54e-1
1.477e0 1.368e0 2.59e-1 2.59e-1
1.477e0 1.395e0 2.47e-1 2.47e-1
1.477e0 1.423e0 2.24e-1 2.24e-1
1.477e0 1.45e0 1.95e-1 1.95e-1
1.477e0 1.477e0 1.64e-1 1.64e-1
1.477e0 1.505e0 1.35e-1 1.35e-1
1.477e0 1.532e0 1.1e-1 1.1e-1
1.477e0 1.559e0 8.8e-2 8.8e-2
1.477e0 1.586e0 7.0e-2 7.0e-2
1.477e0 1.614e0 5.5e-2 5.5e-2
1.477e0 1.641e0 4.3e-2 4.3e-2
1.477e0 1.668e0 3.3e-2 3.3e-2
1.477e0 1.695e0 2.5e-2 2.5e-2
1.477e0 1.723e0 1.8e-2 1.8e-2
1.477e0 1.75e0 1.3e-2 1.3e-2

1.505e0 2.5e-1 1.24e-1 1.24e-1
1.505e0 2.77e-1 1.63e-1 1.63e-1
1.505e0 3.05e-1 2.06e-1 2.06e-1
1.505e0 3.32e-1 2.48e-1 2.48e-1
1.505e0 3.59e-1 2.78e-1 2.78e-1
1.505e0 3.86e-1 3.01e-1 3.01e-1
1.505e0 4.14e-1 3.0e-1 3.0e-1
1.505e0 4.41e-1 2.82e-1 2.82e-1
1.505e0 4.68e-1 2.53e-1 2.53e-1
1.505e0 4.95e-1 2.2e-1 2.2e-1
1.505e0 5.23e-1 1.87e-1 1.87e-1
1.505e0 5.5e-1 1.57e-1 1.57e-1
1.505e0 5.77e-1 1.31e-1 1.31e-1
1.505e0 6.05e-1 1.08e-1 1.08e-1
1.505e0 6.32e-1 8.9e-2 8.9e-2
1.505e0 6.59e-1 7.3e-2 7.3e-2
1.505e0 6.86e-1 6.0e-2 6.0e-2
1.505e0 7.14e-1 4.9e-2 4.9e-2
1.505e0 7.41e-1 3.9e-2 3.9e-2
1.505e0 7.68e-1 1.9e-2 1.9e-2
1.505e0 7.95e-1 6.0e-3 6.0e-3
1.505e0 8.23e-1 1.0e-3 1.0e-3
1.505e0 8.5e-1 1.0e-3 1.0e-3
1.505e0 8.77e-1 9.0e-3 9.0e-3
1.505e0 9.05e-1 6.0e-3 6.0e-3
1.505e0 9.32e-1 4.0e-3 4.0e-3
1.505e0 9.59e-1 2.0e-3 2.0e-3
1.505e0 9.86e-1 1.0e-3 1.0e-3
1.505e0 1.014e0 2.0e-3 2.0e-3
1.505e0 1.041e0 3.0e-3 3.0e-3
1.505e0 1.068e0 7.0e-3 7.0e-3
1.505e0 1.095e0 1.2e-2 1.2e-2
1.505e0 1.123e0 2.1e-2 2.1e-2
1.505e0 1.15e0 3.3e-2 3.3e-2
1.505e0 1.177e0 5.0e-2 5.0e-2
1.505e0 1.205e0 7.3e-2 7.3e-2
1.505e0 1.232e0 1.01e-1 1.01e-1
1.505e0 1.259e0 1.36e-1 1.36e-1
1.505e0 1.286e0 1.77e-1 1.77e-1
1.505e0 1.314e0 2.2e-1 2.2e-1
1.505e0 1.341e0 2.59e-1 2.59e-1
1.505e0 1.368e0 2.88e-1 2.88e-1
1.505e0 1.395e0 3.03e-1 3.03e-1
1.505e0 1.423e0 2.96e-1 2.96e-1
1.505e0 1.45e0 2.73e-1 2.73e-1
1.505e0 1.477e0 2.42e-1 2.42e-1
1.505e0 1.505e0 2.09e-1 2.09e-1
1.505e0 1.532e0 1.76e-1 1.76e-1
1.505e0 1.559e0 1.48e-1 1.48e-1
1.505e0 1.586e0 1.23e-1 1.23e-1
1.505e0 1.614e0 1.02e-1 1.02e-1
1.505e0 1.641e0 8.4e-2 8.4e-2
1.505e0 1.668e0 6.9e-2 6.9e-2
1.505e0 1.695e0 5.6e-2 5.6e-2
1.505e0 1.723e0 4.5e-2 4.5e-2
1.505e0 1.75e0 3.2e-2 3.2e-2

1.532e0 2.5e-1 1.03e-1 1.03e-1
1.532e0 2.77e-1 1.43e-1 1.43e-1
1.532e0 3.05e-1 1.92e-1 1.92e-1
1.532e0 3.32e-1 2.47e-1 2.47e-1
1.532e0 3.59e-1 2.94e-1 2.94e-1
1.532e0 3.86e-1 3.41e-1 3.41e-1
1.532e0 4.14e-1 3.79e-1 3.79e-1
1.532e0 4.41e-1 3.8e-1 3.8e-1
1.532e0 4.68e-1 3.58e-1 3.58e-1
1.532e0 4.95e-1 3.22e-1 3.22e-1
1.532e0 5.23e-1 2.81e-1 2.81e-1
1.532e0 5.5e-1 2.42e-1 2.42e-1
1.532e0 5.77e-1 2.06e-1 2.06e-1
1.532e0 6.05e-1 1.75e-1 1.75e-1
1.532e0 6.32e-1 1.49e-1 1.49e-1
1.532e0 6.59e-1 1.26e-1 1.26e-1
1.532e0 6.86e-1 1.07e-1 1.07e-1
1.532e0 7.14e-1 7.0e-2 7.0e-2
1.532e0 7.41e-1 4.1e-2 4.1e-2
1.532e0 7.68e-1 2.0e-2 2.0e-2
1.532e0 7.95e-1 7.0e-3 7.0e-3
1.532e0 8.23e-1 1.0e-3 1.0e-3
1.532e0 8.5e-1 1.0e-3 1.0e-3
1.532e0 8.77e-1 9.0e-3 9.0e-3
1.532e0 9.05e-1 2.3e-2 2.3e-2
1.532e0 9.32e-1 2.0e-2 2.0e-2
1.532e0 9.59e-1 1.5e-2 1.5e-2
1.532e0 9.86e-1 1.1e-2 1.1e-2
1.532e0 1.014e0 9.0e-3 9.0e-3
1.532e0 1.041e0 7.0e-3 7.0e-3
1.532e0 1.068e0 7.0e-3 7.0e-3
1.532e0 1.095e0 1.0e-2 1.0e-2
1.532e0 1.123e0 1.4e-2 1.4e-2
1.532e0 1.15e0 2.3e-2 2.3e-2
1.532e0 1.177e0 3.6e-2 3.6e-2
1.532e0 1.205e0 5.5e-2 5.5e-2
1.532e0 1.232e0 8.1e-2 8.1e-2
1.532e0 1.259e0 1.15e-1 1.15e-1
1.532e0 1.286e0 1.58e-1 1.58e-1
1.532e0 1.314e0 2.1e-1 2.1e-1
1.532e0 1.341e0 2.63e-1 2.63e-1
1.532e0 1.368e0 3.1e-1 3.1e-1
1.532e0 1.395e0 3.56e-1 3.56e-1
1.532e0 1.423e0 3.82e-1 3.82e-1
1.532e0 1.45e0 3.75e-1 3.75e-1
1.532e0 1.477e0 3.47e-1 3.47e-1
1.532e0 1.505e0 3.08e-1 3.08e-1
1.532e0 1.532e0 2.68e-1 2.68e-1
1.532e0 1.559e0 2.29e-1 2.29e-1
1.532e0 1.586e0 1.95e-1 1.95e-1
1.532e0 1.614e0 1.66e-1 1.66e-1
1.532e0 1.641e0 1.41e-1 1.41e-1
1.532e0 1.668e0 1.19e-1 1.19e-1
1.532e0 1.695e0 9.4e-2 9.4e-2
1.532e0 1.723e0 5.9e-2 5.9e-2
1.532e0 1.75e0 3.3e-2 3.3e-2

1.559e0 2.5e-1 9.5e-2 9.5e-2
1.559e0 2.77e-1 1.34e-1 1.34e-1
1.559e0 3.05e-1 1.84e-1 1.84e-1
1.559e0 3.32e-1 2.46e-1 2.46e-1
1.559e0 3.59e-1 3.05e-1 3.05e-1
1.559e0 3.86e-1 3.71e-1 3.71e-1
1.559e0 4.14e-1 4.41e-1 4.41e-1
1.559e0 4.41e-1 4.97e-1 4.97e-1
1.559e0 4.68e-1 4.94e-1 4.94e-1
1.559e0 4.95e-1 4.58e-1 4.58e-1
1.559e0 5.23e-1 4.07e-1 4.07e-1
1.559e0 5.5e-1 3.54e-1 3.54e-1
1.559e0 5.77e-1 3.05e-1 3.05e-1
1.559e0 6.05e-1 2.62e-1 2.62e-1
1.559e0 6.32e-1 2.26e-1 2.26e-1
1.559e0 6.59e-1 1.64e-1 1.64e-1
1.559e0 6.86e-1 1.13e-1 1.13e-1
1.559e0 7.14e-1 7.3e-2 7.3e-2
1.559e0 7.41e-1 4.3e-2 4.3e-2
1.559e0 7.68e-1 2.1e-2 2.1e-2
1.559e0 7.95e-1 7.0e-3 7.0e-3
1.559e0 8.23e-1 1.0e-3 1.0e-3
1.559e0 8.5e-1 1.0e-3 1.0e-3
1.559e0 8.77e-1 9.0e-3 9.0e-3
1.559e0 9.05e-1 2.4e-2 2.4e-2
1.559e0 9.32e-1 4.5e-2 4.5e-2
1.559e0 9.59e-1 4.1e-2 4.1e-2
1.559e0 9.86e-1 3.4e-2 3.4e-2
1.559e0 1.014e0 2.9e-2 2.9e-2
1.559e0 1.041e0 2.5e-2 2.5e-2
1.559e0 1.068e0 2.2e-2 2.2e-2
1.559e0 1.095e0 2.1e-2 2.1e-2
1.559e0 1.123e0 2.2e-2 2.2e-2
1.559e0 1.15e0 2.7e-2 2.7e-2
1.559e0 1.177e0 3.7e-2 3.7e-2
1.559e0 1.205e0 5.2e-2 5.2e-2
1.559e0 1.232e0 7.5e-2 7.5e-2
1.559e0 1.259e0 1.07e-1 1.07e-1
1.559e0 1.286e0 1.49e-1 1.49e-1
1.559e0 1.314e0 2.04e-1 2.04e-1
1.559e0 1.341e0 2.65e-1 2.65e-1
1.559e0 1.368e0 3.26e-1 3.26e-1
1.559e0 1.395e0 3.94e-1 3.94e-1
1.559e0 1.423e0 4.64e-1 4.64e-1
1.559e0 1.45e0 5.01e-1 5.01e-1
1.559e0 1.477e0 4.85e-1 4.85e-1
1.559e0 1.505e0 4.42e-1 4.42e-1
1.559e0 1.532e0 3.89e-1 3.89e-1
1.559e0 1.559e0 3.37e-1 3.37e-1
1.559e0 1.586e0 2.9e-1 2.9e-1
1.559e0 1.614e0 2.49e-1 2.49e-1
1.559e0 1.641e0 2.04e-1 2.04e-1
1.559e0 1.668e0 1.45e-1 1.45e-1
1.559e0 1.695e0 9.9e-2 9.9e-2
1.559e0 1.723e0 6.2e-2 6.2e-2
1.559e0 1.75e0 3.4e-2 3.4e-2

1.586e0 2.5e-1 1.0e-1 1.0e-1
1.586e0 2.77e-1 1.35e-1 1.35e-1
1.586e0 3.05e-1 1.83e-1 1.83e-1
1.586e0 3.32e-1 2.46e-1 2.46e-1
1.586e0 3.59e-1 3.1e-1 3.1e-1
1.586e0 3.86e-1 3.87e-1 3.87e-1
1.586e0 4.14e-1 4.79e-1 4.79e-1
1.586e0 4.41e-1 5.81e-1 5.81e-1
1.586e0 4.68e-1 6.63e-1 6.63e-1
1.586e0 4.95e-1 6.4e-1 6.4e-1
1.586e0 5.23e-1 5.72e-1 5.72e-1
1.586e0 5.5e-1 4.97e-1 4.97e-1
1.586e0 5.77e-1 4.28e-1 4.28e-1
1.586e0 6.05e-1 3.27e-1 3.27e-1
1.586e0 6.32e-1 2.43e-1 2.43e-1
1.586e0 6.59e-1 1.75e-1 1.75e-1
1.586e0 6.86e-1 1.2e-1 1.2e-1
1.586e0 7.14e-1 7.8e-2 7.8e-2
1.586e0 7.41e-1 4.5e-2 4.5e-2
1.586e0 7.68e-1 2.2e-2 2.2e-2
1.586e0 7.95e-1 7.0e-3 7.0e-3
1.586e0 8.23e-1 1.0e-3 1.0e-3
1.586e0 8.5e-1 1.0e-3 1.0e-3
1.586e0 8.77e-1 9.0e-3 9.0e-3
1.586e0 9.05e-1 2.5e-2 2.5e-2
1.586e0 9.32e-1 4.7e-2 4.7e-2
1.586e0 9.59e-1 7.6e-2 7.6e-2
1.586e0 9.86e-1 7.1e-2 7.1e-2
1.586e0 1.014e0 6.3e-2 6.3e-2
1.586e0 1.041e0 5.6e-2 5.6e-2
1.586e0 1.068e0 5.1e-2 5.1e-2
1.586e0 1.095e0 4.7e-2 4.7e-2
1.586e0 1.123e0 4.5e-2 4.5e-2
1.586e0 1.15e0 4.7e-2 4.7e-2
1.586e0 1.177e0 5.2e-2 5.2e-2
1.586e0 1.205e0 6.4e-2 6.4e-2
1.586e0 1.232e0 8.2e-2 8.2e-2
1.586e0 1.259e0 1.1e-1 1.1e-1
1.586e0 1.286e0 1.5e-1 1.5e-1
1.586e0 1.314e0 2.03e-1 2.03e-1
1.586e0 1.341e0 2.66e-1 2.66e-1
1.586e0 1.368e0 3.34e-1 3.34e-1
1.586e0 1.395e0 4.16e-1 4.16e-1
1.586e0 1.423e0 5.12e-1 5.12e-1
1.586e0 1.45e0 6.16e-1 6.16e-1
1.586e0 1.477e0 6.63e-1 6.63e-1
1.586e0 1.505e0 6.2e-1 6.2e-1
1.586e0 1.532e0 5.47e-1 5.47e-1
1.586e0 1.559e0 4.73e-1 4.73e-1
1.586e0 1.586e0 3.92e-1 3.92e-1
1.586e0 1.614e0 2.97e-1 2.97e-1
1.586e0 1.641e0 2.19e-1 2.19e-1
1.586e0 1.668e0 1.55e-1 1.55e-1
1.586e0 1.695e0 1.05e-1 1.05e-1
1.586e0 1.723e0 6.6e-2 6.6e-2
1.586e0 1.75e0 3.6e-2 3.6e-2

1.614e0 2.5e-1 1.17e-1 1.17e-1
1.614e0 2.77e-1 1.47e-1 1.47e-1
1.614e0 3.05e-1 1.89e-1 1.89e-1
1.614e0 3.32e-1 2.46e-1 2.46e-1
1.614e0 3.59e-1 3.07e-1 3.07e-1
1.614e0 3.86e-1 3.85e-1 3.85e-1
1.614e0 4.14e-1 4.83e-1 4.83e-1
1.614e0 4.41e-1 6.08e-1 6.08e-1
1.614e0 4.68e-1 7.62e-1 7.62e-1
1.614e0 4.95e-1 8.83e-1 8.83e-1
1.614e0 5.23e-1 7.81e-1 7.81e-1
1.614e0 5.5e-1 6.1e-1 6.1e-1
1.614e0 5.77e-1 4.7e-1 4.7e-1
1.614e0 6.05e-1 3.55e-1 3.55e-1
1.614e0 6.32e-1 2.62e-1 2.62e-1
1.614e0 6.59e-1 1.88e-1 1.88e-1
1.614e0 6.86e-1 1.29e-1 1.29e-1
1.614e0 7.14e-1 8.3e-2 8.3e-2
1.614e0 7.41e-1 4.8e-2 4.8e-2
1.614e0 7.68e-1 2.3e-2 2.3e-2
1.614e0 7.95e-1 8.0e-3 8.0e-3
1.614e0 8.23e-1 1.0e-3 1.0e-3
1.614e0 8.5e-1 1.0e-3 1.0e-3
1.614e0 8.77e-1 1.0e-2 1.0e-2
1.614e0 9.05e-1 2.6e-2 2.6e-2
1.614e0 9.32e-1 4.9e-2 4.9e-2
1.614e0 9.59e-1 8.0e-2 8.0e-2
1.614e0 9.86e-1 1.18e-1 1.18e-1
1.614e0 1.014e0 1.13e-1 1.13e-1
1.614e0 1.041e0 1.04e-1 1.04e-1
1.614e0 1.068e0 9.6e-2 9.6e-2
1.614e0 1.095e0 8.9e-2 8.9e-2
1.614e0 1.123e0 8.4e-2 8.4e-2
1.614e0 1.15e0 8.2e-2 8.2e-2
1.614e0 1.177e0 8.3e-2 8.3e-2
1.614e0 1.205e0 9.0e-2 9.0e-2
1.614e0 1.232e0 1.04e-1 1.04e-1
1.614e0 1.259e0 1.26e-1 1.26e-1
1.614e0 1.286e0 1.6e-1 1.6e-1
1.614e0 1.314e0 2.06e-1 2.06e-1
1.614e0 1.341e0 2.65e-1 2.65e-1
1.614e0 1.368e0 3.31e-1 3.31e-1
1.614e0 1.395e0 4.15e-1 4.15e-1
1.614e0 1.423e0 5.22e-1 5.22e-1
1.614e0 1.45e0 6.56e-1 6.56e-1
1.614e0 1.477e0 8.18e-1 8.18e-1
1.614e0 1.505e0 8.59e-1 8.59e-1
1.614e0 1.532e0 7.21e-1 7.21e-1
1.614e0 1.559e0 5.6e-1 5.6e-1
1.614e0 1.586e0 4.29e-1 4.29e-1
1.614e0 1.614e0 3.22e-1 3.22e-1
1.614e0 1.641e0 2.36e-1 2.36e-1
1.614e0 1.668e0 1.66e-1 1.66e-1
1.614e0 1.695e0 1.12e-1 1.12e-1
1.614e0 1.723e0 7.0e-2 7.0e-2
1.614e0 1.75e0 3.9e-2 3.9e-2

1.641e0 2.5e-1 1.48e-1 1.48e-1
1.641e0 2.77e-1 1.69e-1 1.69e-1
1.641e0 3.05e-1 2.02e-1 2.02e-1
1.641e0 3.32e-1 2.47e-1 2.47e-1
1.641e0 3.59e-1 2.97e-1 2.97e-1
1.641e0 3.86e-1 3.65e-1 3.65e-1
1.641e0 4.14e-1 4.52e-1 4.52e-1
1.641e0 4.41e-1 5.65e-1 5.65e-1
1.641e0 4.68e-1 7.08e-1 7.08e-1
1.641e0 4.95e-1 8.16e-1 8.16e-1
1.641e0 5.23e-1 8.03e-1 8.03e-1
1.641e0 5.5e-1 6.42e-1 6.42e-1
1.641e0 5.77e-1 4.96e-1 4.96e-1
1.641e0 6.05e-1 3.76e-1 3.76e-1
1.641e0 6.32e-1 2.78e-1 2.78e-1
1.641e0 6.59e-1 1.99e-1 1.99e-1
1.641e0 6.86e-1 1.36e-1 1.36e-1
1.641e0 7.14e-1 8.7e-2 8.7e-2
1.641e0 7.41e-1 5.1e-2 5.1e-2
1.641e0 7.68e-1 2.5e-2 2.5e-2
1.641e0 7.95e-1 8.0e-3 8.0e-3
1.641e0 8.23e-1 1.0e-3 1.0e-3
1.641e0 8.5e-1 2.0e-3 2.0e-3
1.641e0 8.77e-1 1.0e-2 1.0e-2
1.641e0 9.05e-1 2.7e-2 2.7e-2
1.641e0 9.32e-1 5.2e-2 5.2e-2
1.641e0 9.59e-1 8.5e-2 8.5e-2
1.641e0 9.86e-1 1.25e-1 1.25e-1
1.641e0 1.014e0 1.73e-1 1.73e-1
1.641e0 1.041e0 1.68e-1 1.68e-1
1.641e0 1.068e0 1.59e-1 1.59e-1
1.641e0 1.095e0 1.49e-1 1.49e-1
1.641e0 1.123e0 1.42e-1 1.42e-1
1.641e0 1.15e0 1.35e-1 1.35e-1
1.641e0 1.177e0 1.32e-1 1.32e-1
1.641e0 1.205e0 1.33e-1 1.33e-1
1.641e0 1.232e0 1.4e-1 1.4e-1
1.641e0 1.259e0 1.54e-1 1.54e-1
1.641e0 1.286e0 1.79e-1 1.79e-1
1.641e0 1.314e0 2.15e-1 2.15e-1
1.641e0 1.341e0 2.62e-1 2.62e-1
1.641e0 1.368e0 3.18e-1 3.18e-1
1.641e0 1.395e0 3.91e-1 3.91e-1
1.641e0 1.423e0 4.87e-1 4.87e-1
1.641e0 1.45e0 6.09e-1 6.09e-1
1.641e0 1.477e0 7.47e-1 7.47e-1
1.641e0 1.505e0 8.37e-1 8.37e-1
1.641e0 1.532e0 7.49e-1 7.49e-1
1.641e0 1.559e0 5.91e-1 5.91e-1
1.641e0 1.586e0 4.54e-1 4.54e-1
1.641e0 1.614e0 3.41e-1 3.41e-1
1.641e0 1.641e0 2.5e-1 2.5e-1
1.641e0 1.668e0 1.76e-1 1.76e-1
1.641e0 1.695e0 1.18e-1 1.18e-1
1.641e0 1.723e0 7.4e-2 7.4e-2
1.641e0 1.75e0 4.1e-2 4.1e-2

1.668e0 2.5e-1 1.94e-1 1.94e-1
1.668e0 2.77e-1 2.02e-1 2.02e-1
1.668e0 3.05e-1 2.2e-1 2.2e-1
1.668e0 3.32e-1 2.48e-1 2.48e-1
1.668e0 3.59e-1 2.83e-1 2.83e-1
1.668e0 3.86e-1 3.32e-1 3.32e-1
1.668e0 4.14e-1 4.0e-1 4.0e-1
1.668e0 4.41e-1 4.67e-1 4.67e-1
1.668e0 4.68e-1 5.33e-1 5.33e-1
1.668e0 4.95e-1 5.89e-1 5.89e-1
1.668e0 5.23e-1 6.21e-1 6.21e-1
1.668e0 5.5e-1 5.95e-1 5.95e-1
1.668e0 5.77e-1 4.79e-1 4.79e-1
1.668e0 6.05e-1 3.72e-1 3.72e-1
1.668e0 6.32e-1 2.8e-1 2.8e-1
1.668e0 6.59e-1 2.03e-1 2.03e-1
1.668e0 6.86e-1 1.4e-1 1.4e-1
1.668e0 7.14e-1 9.0e-2 9.0e-2
1.668e0 7.41e-1 5.3e-2 5.3e-2
1.668e0 7.68e-1 2.6e-2 2.6e-2
1.668e0 7.95e-1 8.0e-3 8.0e-3
1.668e0 8.23e-1 1.0e-3 1.0e-3
1.668e0 8.5e-1 2.0e-3 2.0e-3
1.668e0 8.77e-1 1.1e-2 1.1e-2
1.668e0 9.05e-1 2.9e-2 2.9e-2
1.668e0 9.32e-1 5.5e-2 5.5e-2
1.668e0 9.59e-1 9.0e-2 9.0e-2
1.668e0 9.86e-1 1.33e-1 1.33e-1
1.668e0 1.014e0 1.85e-1 1.85e-1
1.668e0 1.041e0 2.45e-1 2.45e-1
1.668e0 1.068e0 2.41e-1 2.41e-1
1.668e0 1.095e0 2.31e-1 2.31e-1
1.668e0 1.123e0 2.21e-1 2.21e-1
1.668e0 1.15e0 2.1e-1 2.1e-1
1.668e0 1.177e0 2.01e-1 2.01e-1
1.668e0 1.205e0 1.95e-1 1.95e-1
1.668e0 1.232e0 1.92e-1 1.92e-1
1.668e0 1.259e0 1.95e-1 1.95e-1
1.668e0 1.286e0 2.07e-1 2.07e-1
1.668e0 1.314e0 2.28e-1 2.28e-1
1.668e0 1.341e0 2.58e-1 2.58e-1
1.668e0 1.368e0 2.97e-1 2.97e-1
1.668e0 1.395e0 3.53e-1 3.53e-1
1.668e0 1.423e0 4.21e-1 4.21e-1
1.668e0 1.45e0 4.89e-1 4.89e-1
1.668e0 1.477e0 5.54e-1 5.54e-1
1.668e0 1.505e0 6.03e-1 6.03e-1
1.668e0 1.532e0 6.25e-1 6.25e-1
1.668e0 1.559e0 5.56e-1 5.56e-1
1.668e0 1.586e0 4.42e-1 4.42e-1
1.668e0 1.614e0 3.4e-1 3.4e-1
1.668e0 1.641e0 2.53e-1 2.53e-1
1.668e0 1.668e0 1.8e-1 1.8e-1
1.668e0 1.695e0 1.22e-1 1.22e-1
1.668e0 1.723e0 7.6e-2 7.6e-2
1.668e0 1.75e0 4.2e-2 4.2e-2

1.695e0 2.5e-1 2.53e-1 2.53e-1
1.695e0 2.77e-1 2.44e-1 2.44e-1
1.695e0 3.05e-1 2.43e-1 2.43e-1
1.695e0 3.32e-1 2.49e-1 2.49e-1
1.695e0 3.59e-1 2.65e-1 2.65e-1
1.695e0 3.86e-1 2.89e-1 2.89e-1
1.695e0 4.14e-1 3.19e-1 3.19e-1
1.695e0 4.41e-1 3.54e-1 3.54e-1
1.695e0 4.68e-1 3.89e-1 3.89e-1
1.695e0 4.95e-1 4.2e-1 4.2e-1
1.695e0 5.23e-1 4.44e-1 4.44e-1
1.695e0 5.5e-1 4.58e-1 4.58e-1
1.695e0 5.77e-1 4.39e-1 4.39e-1
1.695e0 6.05e-1 3.48e-1 3.48e-1
1.695e0 6.32e-1 2.67e-1 2.67e-1
1.695e0 6.59e-1 1.96e-1 1.96e-1
1.695e0 6.86e-1 1.38e-1 1.38e-1
1.695e0 7.14e-1 9.0e-2 9.0e-2
1.695e0 7.41e-1 5.3e-2 5.3e-2
1.695e0 7.68e-1 2.6e-2 2.6e-2
1.695e0 7.95e-1 9.0e-3 9.0e-3
1.695e0 8.23e-1 1.0e-3 1.0e-3
1.695e0 8.5e-1 2.0e-3 2.0e-3
1.695e0 8.77e-1 1.2e-2 1.2e-2
1.695e0 9.05e-1 3.0e-2 3.0e-2
1.695e0 9.32e-1 5.8e-2 5.8e-2
1.695e0 9.59e-1 9.6e-2 9.6e-2
1.695e0 9.86e-1 1.42e-1 1.42e-1
1.695e0 1.014e0 1.99e-1 1.99e-1
1.695e0 1.041e0 2.64e-1 2.64e-1
1.695e0 1.068e0 3.39e-1 3.39e-1
1.695e0 1.095e0 3.38e-1 3.38e-1
1.695e0 1.123e0 3.27e-1 3.27e-1
1.695e0 1.15e0 3.12e-1 3.12e-1
1.695e0 1.177e0 2.96e-1 2.96e-1
1.695e0 1.205e0 2.78e-1 2.78e-1
1.695e0 1.232e0 2.62e-1 2.62e-1
1.695e0 1.259e0 2.5e-1 2.5e-1
1.695e0 1.286e0 2.43e-1 2.43e-1
1.695e0 1.314e0 2.44e-1 2.44e-1
1.695e0 1.341e0 2.53e-1 2.53e-1
1.695e0 1.368e0 2.72e-1 2.72e-1
1.695e0 1.395e0 2.98e-1 2.98e-1
1.695e0 1.423e0 3.3e-1 3.3e-1
1.695e0 1.45e0 3.65e-1 3.65e-1
1.695e0 1.477e0 4.0e-1 4.0e-1
1.695e0 1.505e0 4.29e-1 4.29e-1
1.695e0 1.532e0 4.5e-1 4.5e-1
1.695e0 1.559e0 4.61e-1 4.61e-1
1.695e0 1.586e0 4.08e-1 4.08e-1
1.695e0 1.614e0 3.2e-1 3.2e-1
1.695e0 1.641e0 2.42e-1 2.42e-1
1.695e0 1.668e0 1.76e-1 1.76e-1
1.695e0 1.695e0 1.2e-1 1.2e-1
1.695e0 1.723e0 7.6e-2 7.6e-2
1.695e0 1.75e0 4.3e-2 4.3e-2

1.723e0 2.5e-1 3.27e-1 3.27e-1
1.723e0 2.77e-1 2.95e-1 2.95e-1
1.723e0 3.05e-1 2.69e-1 2.69e-1
1.723e0 3.32e-1 2.51e-1 2.51e-1
1.723e0 3.59e-1 2.42e-1 2.42e-1
1.723e0 3.86e-1 2.41e-1 2.41e-1
1.723e0 4.14e-1 2.48e-1 2.48e-1
1.723e0 4.41e-1 2.61e-1 2.61e-1
1.723e0 4.68e-1 2.76e-1 2.76e-1
1.723e0 4.95e-1 2.93e-1 2.93e-1
1.723e0 5.23e-1 3.09e-1 3.09e-1
1.723e0 5.5e-1 3.23e-1 3.23e-1
1.723e0 5.77e-1 3.33e-1 3.33e-1
1.723e0 6.05e-1 3.2e-1 3.2e-1
1.723e0 6.32e-1 2.48e-1 2.48e-1
1.723e0 6.59e-1 1.85e-1 1.85e-1
1.723e0 6.86e-1 1.31e-1 1.31e-1
1.723e0 7.14e-1 8.6e-2 8.6e-2
1.723e0 7.41e-1 5.1e-2 5.1e-2
1.723e0 7.68e-1 2.5e-2 2.5e-2
1.723e0 7.95e-1 9.0e-3 9.0e-3
1.723e0 8.23e-1 1.0e-3 1.0e-3
1.723e0 8.5e-1 2.0e-3 2.0e-3
1.723e0 8.77e-1 1.2e-2 1.2e-2
1.723e0 9.05e-1 3.1e-2 3.1e-2
1.723e0 9.32e-1 6.0e-2 6.0e-2
1.723e0 9.59e-1 1.0e-1 1.0e-1
1.723e0 9.86e-1 1.5e-1 1.5e-1
1.723e0 1.014e0 2.12e-1 2.12e-1
1.723e0 1.041e0 2.85e-1 2.85e-1
1.723e0 1.068e0 3.69e-1 3.69e-1
1.723e0 1.095e0 4.62e-1 4.62e-1
1.723e0 1.123e0 4.64e-1 4.64e-1
1.723e0 1.15e0 4.48e-1 4.48e-1
1.723e0 1.177e0 4.22e-1 4.22e-1
1.723e0 1.205e0 3.88e-1 3.88e-1
1.723e0 1.232e0 3.51e-1 3.51e-1
1.723e0 1.259e0 3.16e-1 3.16e-1
1.723e0 1.286e0 2.85e-1 2.85e-1
1.723e0 1.314e0 2.61e-1 2.61e-1
1.723e0 1.341e0 2.47e-1 2.47e-1
1.723e0 1.368e0 2.41e-1 2.41e-1
1.723e0 1.395e0 2.43e-1 2.43e-1
1.723e0 1.423e0 2.52e-1 2.52e-1
1.723e0 1.45e0 2.66e-1 2.66e-1
1.723e0 1.477e0 2.82e-1 2.82e-1
1.723e0 1.505e0 2.99e-1 2.99e-1
1.723e0 1.532e0 3.14e-1 3.14e-1
1.723e0 1.559e0 3.27e-1 3.27e-1
1.723e0 1.586e0 3.36e-1 3.36e-1
1.723e0 1.614e0 2.95e-1 2.95e-1
1.723e0 1.641e0 2.26e-1 2.26e-1
1.723e0 1.668e0 1.66e-1 1.66e-1
1.723e0 1.695e0 1.15e-1 1.15e-1
1.723e0 1.723e0 7.3e-2 7.3e-2
1.723e0 1.75e0 4.2e-2 4.2e-2

1.75e0 2.5e-1 4.12e-1 4.12e-1
1.75e0 2.77e-1 3.41e-1 3.41e-1
1.75e0 3.05e-1 2.88e-1 2.88e-1
1.75e0 3.32e-1 2.52e-1 2.52e-1
1.75e0 3.59e-1 2.21e-1 2.21e-1
1.75e0 3.86e-1 2.02e-1 2.02e-1
1.75e0 4.14e-1 1.91e-1 1.91e-1
1.75e0 4.41e-1 1.89e-1 1.89e-1
1.75e0 4.68e-1 1.92e-1 1.92e-1
1.75e0 4.95e-1 1.99e-1 1.99e-1
1.75e0 5.23e-1 2.08e-1 2.08e-1
1.75e0 5.5e-1 2.18e-1 2.18e-1
1.75e0 5.77e-1 2.28e-1 2.28e-1
1.75e0 6.05e-1 2.38e-1 2.38e-1
1.75e0 6.32e-1 2.3e-1 2.3e-1
1.75e0 6.59e-1 1.72e-1 1.72e-1
1.75e0 6.86e-1 1.22e-1 1.22e-1
1.75e0 7.14e-1 8.1e-2 8.1e-2
1.75e0 7.41e-1 4.9e-2 4.9e-2
1.75e0 7.68e-1 2.4e-2 2.4e-2
1.75e0 7.95e-1 8.0e-3 8.0e-3
1.75e0 8.23e-1 1.0e-3 1.0e-3
1.75e0 8.5e-1 2.0e-3 2.0e-3
1.75e0 8.77e-1 1.1e-2 1.1e-2
1.75e0 9.05e-1 3.1e-2 3.1e-2
1.75e0 9.32e-1 6.0e-2 6.0e-2
1.75e0 9.59e-1 1.0e-1 1.0e-1
1.75e0 9.86e-1 1.53e-1 1.53e-1
1.75e0 1.014e0 2.19e-1 2.19e-1
1.75e0 1.041e0 3.0e-1 3.0e-1
1.75e0 1.068e0 3.96e-1 3.96e-1
1.75e0 1.095e0 5.07e-1 5.07e-1
1.75e0 1.123e0 6.25e-1 6.25e-1
1.75e0 1.15e0 6.28e-1 6.28e-1
1.75e0 1.177e0 5.89e-1 5.89e-1
1.75e0 1.205e0 5.28e-1 5.28e-1
1.75e0 1.232e0 4.58e-1 4.58e-1
1.75e0 1.259e0 3.86e-1 3.86e-1
1.75e0 1.286e0 3.22e-1 3.22e-1
1.75e0 1.314e0 2.74e-1 2.74e-1
1.75e0 1.341e0 2.41e-1 2.41e-1
1.75e0 1.368e0 2.14e-1 2.14e-1
1.75e0 1.395e0 1.97e-1 1.97e-1
1.75e0 1.423e0 1.9e-1 1.9e-1
1.75e0 1.45e0 1.89e-1 1.89e-1
1.75e0 1.477e0 1.94e-1 1.94e-1
1.75e0 1.505e0 2.01e-1 2.01e-1
1.75e0 1.532e0 2.11e-1 2.11e-1
1.75e0 1.559e0 2.22e-1 2.22e-1
1.75e0 1.586e0 2.32e-1 2.32e-1
1.75e0 1.614e0 2.42e-1 2.42e-1
1.75e0 1.641e0 2.1e-1 2.1e-1
1.75e0 1.668e0 1.55e-1 1.55e-1
1.75e0 1.695e0 1.08e-1 1.08e-1
1.75e0 1.723e0 6.9e-2 6.9e-2
1.75e0 1.75e0 3.9e-2 3.9e-2

